Does Knowledge Distillation Really Work?

Knowledge distillation is a popular technique for training a small student network to emulate a larger teacher model, such as an ensemble of networks. We show that while knowledge distillation can improve student generalization, it does not typically work as it is commonly understood: there often remains a surprisingly large discrepancy between the predictive distributions of the teacher and the student, even in cases when the student has the capacity to perfectly match the teacher. We identify difficulties in optimization as a key reason for why the student is unable to match the teacher. We also show how the details of the dataset used for distillation play a role in how closely the student matches the teacher -- and that more closely matching the teacher paradoxically does not always lead to better student generalization.

==> figures/results_combined_mnist.csv <==
,index,trial_id,teacher_train_accuracy,teacher_train_nll,teacher_train_ece,teacher_test_accuracy,teacher_test_nll,teacher_test_ece,student_train_accuracy,student_train_nll,student_train_ece,student_test_accuracy,student_test_nll,student_test_ece,train_kl_ts,train_kl_st,train_sym_kl,train_matching,test_kl_ts,test_kl_st,test_sym_kl,test_matching,num_baselines,baseline_train_kl_ts,baseline_train_kl_st,baseline_train_sym_kl,baseline_train_matching,baseline_test_kl_ts,baseline_test_kl_st,baseline_test_sym_kl,baseline_test_matching,teacher_num_components,dataset,subsample_split,subsample_seed,subsample_ratio,loss_alpha,num_epochs
0,0,1,0.8015,1.669988,0.14384033639431,0.8208,1.4654638,0.12950325055718423,0.8013166666666667,1.5632442,0.14814053278565406,0.8195,1.3588257,0.1301321123600006,,inf,,0.99815,,inf,,0.9723,2,,,,0.7991416666666666,,,,0.81915,1,mnist,0,0,1.0,0.0,500
1,1,3,0.8420166666666666,1.4647644,0.11621684633791447,0.853,1.386188,0.10678505582213402,0.8419166666666666,1.3578247,0.11954236381649971,0.8567,1.2623819,0.10367040885686875,,,,0.9988166666666667,,,,0.9854,2,,,,0.8179083333333332,,,,0.83365,1,mnist,0,0,1.0,0.0,500
2,2,2,0.8525833333333334,1.2475435,0.10731008119781814,0.8628,1.1766788,0.09871635845303538,0.85255,1.1427597,0.11089256904522578,0.8656,1.0450329,0.09634790027737619,,inf,,0.9993333333333333,,inf,,0.9746,2,,,,0.8152666666666666,,,,0.8303,1,mnist,0,0,1.0,0.0,500
3,3,1,0.8825333333333333,0.5263517,0.03641048717002074,0.8915,0.5040344,0.0408446383059025,0.8801833333333333,0.4238423,0.030880041126906878,0.8745,0.4074762,0.014469253221154221,,inf,,0.9721833333333333,0.09833098,0.13956323,0.1189471036195755,0.9293,2,,,,0.910275,0.36878280341625214,0.3610193282365799,0.364901065826416,0.90675,5,mnist,0,0,1.0,0.0,500
4,4,3,0.8813,0.49840334,0.019167086549103266,0.8913,0.4646835,0.02139030382037163,0.8805833333333334,0.41779754,0.012982545504470673,0.8779,0.4034103,0.01656988472640515,0.013919128,0.02403919,0.018979158252477646,0.9826666666666667,0.06524842,0.083019644,0.07413403689861298,0.9474,2,0.250475749373436,0.37996305525302887,0.3152194023132324,0.9177833333333334,0.2431301400065422,0.36648426949977875,0.30480721592903137,0.91105,5,mnist,0,0,1.0,0.0,500
5,5,2,0.88245,0.5131712,0.019137693989276883,0.8911,0.48436645,0.01746869572699071,0.8807333333333334,0.42249742,0.010444583724935855,0.8798,0.40147173,0.020117477634549144,,inf,,0.9837166666666667,,inf,,0.9454,2,,,,0.9182583333333334,,,,0.9097999999999999,5,mnist,0,0,1.0,0.0,500
6,6,1,0.8607,0.7552287,0.03803877216676872,0.8696,0.69036454,0.03624661918580533,0.8583166666666666,0.60058963,0.04072138280322154,0.8591,0.56374985,0.05996735132336616,,inf,,0.9834166666666667,,inf,,0.9388,2,,,,0.8729583333333333,,,,0.872,3,mnist,0,0,1.0,0.0,500
7,7,3,0.8823,0.6263194,0.03167687002768118,0.886,0.5839865,0.038776567742228506,0.8799666666666667,0.48746872,0.01910723200192053,0.8727,0.4632247,0.03950039242208006,,inf,,0.9777,,inf,,0.9312,2,,,,0.8738416666666666,,,,0.87515,3,mnist,0,0,1.0,0.0,500
8,8,2,0.85885,0.7031605,0.03809868162969748,0.8694,0.6695817,0.037455615711212156,0.8523333333333334,0.555486,0.023203147134681537,0.8527,0.53870046,0.03200872305929662,,inf,,0.96635,0.12239148,0.1427903,0.1325908899307251,0.9179,2,,,,0.8633500000000001,0.7478055655956268,0.6381481289863586,0.6929768621921539,0.8622,3,mnist,0,0,1.0,0.0,500
9,0,1,0.8525833333333334,1.2475435,0.10731008119781814,0.8628,1.1766788,0.09871635845303538,0.8540666666666666,1.1512743,0.10659040881991387,0.865,1.0839173,0.09719547466039657,,,,0.9898666666666667,,,,0.991,2,,,,0.83725,,,,0.8440000000000001,1,emnist,0,0,0.25,0.0,50
10,1,3,0.8529666666666667,inf,0.09896860578755536,0.8607,1.7408609,0.0976512983739376,0.85035,1.5857779,0.10608902712961038,0.8587,1.4884602,0.099378579467535,,,,0.9791166666666666,,,,0.9808,2,,,,0.8296250000000001,,,,0.841,1,emnist,0,0,0.25,0.0,50
11,2,2,0.8349166666666666,1.4471084,0.1215775648276011,0.8448,1.364641,0.11566496884822845,0.8346333333333333,1.3710881,0.11972743954757849,0.8441,1.2855295,0.11724850015044215,,,,0.9865666666666667,,,,0.9884,2,,,,0.8262166666666667,,,,0.8381000000000001,1,emnist,0,0,0.25,0.0,50
12,3,1,0.8525833333333334,1.2475435,0.10731008119781814,0.8628,1.1766788,0.09871635845303538,0.85315,1.1991415,0.10709236451288064,0.8639,1.1278939,0.098503881919384,,,,0.9924833333333334,,,,0.9942,2,,,,0.8373333333333333,,,,0.8457,1,emnist,0,0,0.5,0.0,50
13,4,3,0.8529666666666667,inf,0.09896860578755536,0.8607,1.7408609,0.0976512983739376,0.8519333333333333,1.6943258,0.10129287931621074,0.8606,1.5911572,0.09847715986967086,,,,0.9887166666666667,,,,0.9905,2,,,,0.8289833333333334,,,,0.8403499999999999,1,emnist,0,0,0.5,0.0,50
14,5,2,0.8349166666666666,1.4471084,0.1215775648276011,0.8448,1.364641,0.11566496884822845,0.83425,1.4055419,0.12099409178396066,0.8448,1.3216267,0.11569300228953361,,,,0.9917833333333334,,,,0.994,2,,,,0.8258083333333333,,,,0.8378,1,emnist,0,0,0.5,0.0,50
15,6,1,0.8525833333333334,1.2475435,0.10731008119781814,0.8628,1.1766788,0.09871635845303538,0.8523333333333334,1.2224402,0.10859644532899063,0.8625,1.1528281,0.10019781247973444,,,,0.9956666666666667,,,,0.9955,2,,,,0.8374833333333334,,,,0.8453999999999999,1,emnist,0,0,1.0,0.0,50
16,7,3,0.8529666666666667,inf,0.09896860578755536,0.8607,1.7408609,0.0976512983739376,0.8515,1.6906921,0.10358480648696422,0.8602,1.5847735,0.09748488270640372,,,,0.9913666666666666,,,,0.9919,2,,,,0.8283916666666666,,,,0.8399000000000001,1,emnist,0,0,1.0,0.0,50
17,8,2,0.8349166666666666,1.4471084,0.1215775648276011,0.8448,1.364641,0.11566496884822845,0.8346166666666667,1.394053,0.12066995647152262,0.8456,1.3117754,0.1156206408917904,,,,0.99195,,,,0.9939,2,,,,0.8253083333333333,,,,0.8371500000000001,1,emnist,0,0,1.0,0.0,50


==> figures/results_combined_v2.csv <==
,index,trial_id,teacher_aug_train_accuracy,teacher_aug_train_nll,teacher_aug_train_ece,teacher_train_accuracy,teacher_train_nll,teacher_train_ece,teacher_aug_test_accuracy,teacher_aug_test_nll,teacher_aug_test_ece,teacher_test_accuracy,teacher_test_nll,teacher_test_ece,student_aug_train_accuracy,student_aug_train_nll,student_aug_train_ece,student_train_accuracy,student_train_nll,student_train_ece,student_aug_test_accuracy,student_aug_test_nll,student_aug_test_ece,student_test_accuracy,student_test_nll,student_test_ece,aug_train_kl_ts,aug_train_kl_st,aug_train_sym_kl,aug_train_matching,train_kl_ts,train_kl_st,train_sym_kl,train_matching,aug_test_kl_ts,aug_test_kl_st,aug_test_sym_kl,aug_test_matching,test_kl_ts,test_kl_st,test_sym_kl,test_matching,num_baselines,baseline_aug_train_kl_ts,baseline_aug_train_kl_st,baseline_aug_train_sym_kl,baseline_aug_train_matching,baseline_train_kl_ts,baseline_train_kl_st,baseline_train_sym_kl,baseline_train_matching,baseline_aug_test_kl_ts,baseline_aug_test_kl_st,baseline_aug_test_sym_kl,baseline_aug_test_matching,baseline_test_kl_ts,baseline_test_kl_st,baseline_test_sym_kl,baseline_test_matching,teacher_depth,teacher_num_components,classifier_depth,dataset,augmentations,tensor_augmentations,temperature,mixup_used,mixup_alpha,synth_ratio,retempering_T,subsample_split,subsample_seed,loss_alpha,distill_temp,num_epochs
0,0,1,0.99982,0.009090183,0.008550028010606767,0.99978,0.006375836,0.005786311347484589,0.7526,0.9973674,0.03360323838591575,0.7541,1.0561651,0.04526833352148532,0.99966,0.013395542,0.012330265541076661,0.99966,0.00768153,0.006868140949010851,0.7216,1.1481876,0.10636110377311708,0.7216,1.2478251,0.1336862949192524,0.02373218,0.035771485,0.029751833528280258,0.99972,0.016458383,0.01947693,0.01796765625476837,0.99976,0.7097745,0.66721785,0.6884961724281311,0.763,0.7646867,0.68033236,0.722509503364563,0.7731,2,0.024785486981272697,0.03578659147024155,0.030286038294434547,0.99976,0.01788730826228857,0.019168030470609665,0.01852766890078783,0.9997199999999999,0.7268404364585876,0.6927739679813385,0.7098072171211243,0.7604,0.7713844180107117,0.6941183507442474,0.7327513694763184,0.7698499999999999,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
1,1,3,0.99988,0.008644199,0.008161574993133542,0.99982,0.0059965802,0.00549090184569359,0.7452,1.0075206,0.03914446385502816,0.7488,1.0576631,0.04896262203752997,0.9996,0.013045302,0.01184953062772751,0.99974,0.0070105297,0.0063428796529769885,0.7197,1.1515719,0.10671793158650399,0.7243,1.2139425,0.13030787665247914,0.023435686,0.034939833,0.0291877593845129,0.9996,0.015596891,0.01783865,0.01671776920557022,0.9998,0.73439246,0.6820487,0.7082206010818481,0.7601,0.7707399,0.6727502,0.7217450141906738,0.7715,2,0.02435861248522997,0.036249859258532524,0.03030423540621996,0.99965,0.016772517003118992,0.019657732918858528,0.018215124495327473,0.9997400000000001,0.7270101010799408,0.6809256374835968,0.7039678692817688,0.76025,0.7805994749069214,0.6855204105377197,0.7330599427223206,0.7711,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
2,2,2,0.9998,0.00875848,0.00815999853014946,0.99982,0.0061009694,0.00562762997150421,0.7475,1.0224838,0.036067512890696526,0.7474,1.0651653,0.048555886292457585,0.99972,0.012861683,0.011924670090675351,0.9997,0.0071246587,0.006369566713571549,0.7184,1.1521924,0.10583071469366553,0.723,1.2398695,0.1268758553981781,0.023266284,0.034293983,0.02878013253211975,0.99976,0.015781486,0.017806198,0.01679384335875511,0.9998,0.71610665,0.6845362,0.7003214359283447,0.7578,0.76762295,0.6872862,0.7274545431137085,0.7711,2,0.024529162794351578,0.03665590658783913,0.030592534691095352,0.99977,0.017433990724384785,0.019724039360880852,0.018579015508294106,0.9997199999999999,0.7197386026382446,0.6797348260879517,0.6997367143630981,0.7619,0.7779137790203094,0.6739148795604706,0.7259142994880676,0.7703,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
3,3,1,0.98892,0.16387807,0.11644004903256894,0.98902,0.13600422,0.09513371137201787,0.7303,0.9990871,0.04334600455462933,0.7354,0.999369,0.029787661528587337,0.92652,0.3452331,0.11956676981568334,0.92914,0.2963056,0.08629785401821133,0.6869,1.1200213,0.03254037018567325,0.6923,1.1155657,0.061186074294149885,0.21355046,0.31010583,0.26182815432548523,0.93158,0.17624766,0.24839695,0.21232229471206665,0.93542,0.54251146,0.5614752,0.5519933700561523,0.7472,0.5525005,0.54175574,0.5471280813217163,0.7574,2,0.2292587161064148,0.33643950521945953,0.28284911811351776,0.92825,0.19705357402563095,0.2760593742132187,0.23655647784471512,0.9326300000000001,0.547661542892456,0.5621000528335571,0.5548807978630066,0.7497,0.5664109885692596,0.5469246208667755,0.5566678047180176,0.7564,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
4,4,3,0.98856,0.16429137,0.11585759112536906,0.98898,0.13743609,0.0957974920541048,0.7313,1.0027817,0.04357414235174657,0.7373,1.0128716,0.03780789360255003,0.92372,0.3541421,0.11982217869400974,0.9266,0.30391213,0.08539711282908916,0.6887,1.1095524,0.029708795569837094,0.695,1.1157,0.059275225314497935,0.21886413,0.32142004,0.2701420783996582,0.92848,0.18242723,0.25478283,0.21860502660274506,0.93374,0.5432486,0.5590695,0.5511590242385864,0.7474,0.5571019,0.5316206,0.5443612337112427,0.7595,2,0.2276473343372345,0.3317173719406128,0.27968235313892365,0.92899,0.19582105427980423,0.27230601012706757,0.2340635359287262,0.93468,0.5556499361991882,0.5702815055847168,0.5629657506942749,0.7413,0.5650160014629364,0.5432741940021515,0.554145097732544,0.7558,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
5,5,2,0.98784,0.16528232,0.11583911005675789,0.98926,0.13657972,0.09558268523335453,0.7319,0.9966369,0.041156112186610694,0.7343,1.003124,0.033990633526444436,0.92374,0.35278848,0.11940229946255683,0.92842,0.3008839,0.085287406603694,0.6922,1.1081849,0.02812669997960329,0.699,1.1021737,0.055637499009072784,0.2166409,0.31756046,0.2671006917953491,0.92812,0.17871483,0.24990569,0.21431025862693787,0.93526,0.5361899,0.5481377,0.5421638488769531,0.7522,0.54235744,0.52084446,0.5316009521484375,0.7611,2,0.22926193475723267,0.33326494693756104,0.28126344084739685,0.92884,0.19660799950361252,0.27652664482593536,0.23656731843948364,0.93369,0.5556046366691589,0.5725766718387604,0.5640906393527985,0.7464,0.5656643211841583,0.5528080761432648,0.5592361986637115,0.7584,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
6,6,1,0.99982,0.0024493276,0.002140508403778074,0.9998,0.0015739141,0.0012278287839889508,0.7667,0.926825,0.036940205821394935,0.7718,0.9546259,0.04356520189642906,0.9998,0.0033324778,0.0029688797783851612,0.9998,0.0019307148,0.0015296211850643138,0.7368,1.1111917,0.10876892089843748,0.7394,1.173352,0.1277606185883284,0.0061998726,0.008856665,0.0075282687321305275,0.9999,0.0035986386,0.0045454046,0.004072021692991257,0.99984,0.66630125,0.60223585,0.6342685222625732,0.778,0.68824065,0.5893091,0.6387748718261719,0.7919,1,0.006459443364292383,0.009308282285928726,0.007883862592279911,0.99982,0.003918633796274662,0.004382409621030092,0.004150521941483021,0.99978,0.6550511717796326,0.595168948173523,0.6251100301742554,0.7843,0.6842108368873596,0.5931897759437561,0.6387003064155579,0.7937,110,3,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
7,7,2,0.9998,0.0024331866,0.0020784057128429424,0.99982,0.0015711206,0.0012810607254505133,0.7655,0.92858493,0.038050984719395636,0.7698,0.9600399,0.04629191970229149,0.9998,0.0034038967,0.002974429941177366,0.99982,0.0017503935,0.0014460518682003001,0.7384,1.1106955,0.10829429595470431,0.7367,1.1765574,0.13300086614787576,0.006174146,0.00907062,0.007622383069247007,0.99984,0.003628356,0.004099596,0.0038639758713543415,0.9998,0.6530474,0.5948437,0.6239455342292786,0.7805,0.67577124,0.5902211,0.6329962015151978,0.7943,1,0.006388832814991474,0.009112701751291752,0.007750767283141613,0.9998,0.0039591253735125065,0.0047067017294466496,0.004332913551479578,0.99974,0.6528074145317078,0.5924648642539978,0.6226361393928528,0.7828,0.6864126920700073,0.5932270288467407,0.639819860458374,0.7868,110,3,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
8,8,1,0.9999,0.0024317014,0.0021986679399013513,0.99978,0.0016740231,0.0011627612090110756,0.7244,1.3131604,0.14731468266546724,0.7267,1.4226819,0.16265022231340404,0.99978,0.0033851766,0.0029582515060901666,0.99982,0.0018103217,0.0013718767619132972,0.7369,1.121923,0.10504823220372199,0.7426,1.18583,0.12294171610474589,0.0075119967,0.012037478,0.009774737060070038,0.9998,0.0042952294,0.005570295,0.004932762123644352,0.99996,0.84003156,1.0012994,0.9206655025482178,0.7408,0.8626209,1.0387325,0.950676679611206,0.7501,2,0.008091396186500788,0.01268221577629447,0.010386805981397629,0.9998,0.005083642667159438,0.0063488539308309555,0.005716248415410519,0.9997499999999999,0.8406604528427124,0.9967197179794312,0.9186900854110718,0.743,0.8708706498146057,1.0495103597640991,0.9601905345916748,0.74725,110,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
9,9,3,0.99988,0.0023879576,0.0021405164408683773,0.99976,0.0016310842,0.001108740324974059,0.7253,1.3186618,0.14603916875422,0.7308,1.4274511,0.1582687307715416,0.99976,0.0032848914,0.002863870173692705,0.99976,0.0017930031,0.0012925657391548143,0.7403,1.120629,0.103797151401639,0.7378,1.1709752,0.12712145299315453,0.007296762,0.011613132,0.009454946964979172,0.9998,0.0039586746,0.005442717,0.004700696095824242,0.99988,0.8408669,0.9947877,0.917827308177948,0.742,0.86909217,1.070076,0.9695841073989868,0.7491,2,0.00809959601610899,0.013014646247029305,0.010557121131569147,0.99981,0.004887466551735997,0.006401736056432128,0.005644601304084063,0.99976,0.8470294773578644,1.0126431584358215,0.9298363029956818,0.7417,0.8891783058643341,1.0774458050727844,0.9833120703697205,0.7499,110,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
10,10,2,0.99984,0.002531071,0.0021619409346580487,0.9998,0.001612766,0.0012479661214351634,0.7258,1.3169483,0.14943995088636877,0.7264,1.4283197,0.1649526548743248,0.9998,0.0034051624,0.002966281108856203,0.99978,0.0018400847,0.0014280224907398215,0.739,1.1145779,0.10683629001080992,0.7405,1.1787593,0.12628273610770704,0.0076200175,0.012117721,0.009868869557976723,0.99976,0.004366356,0.0059710345,0.005168695002794266,0.99982,0.8238839,1.0065871,0.9152355194091797,0.7457,0.8665057,1.0517325,0.9591190814971924,0.7494,2,0.008250620681792498,0.012851506471633911,0.010551063809543848,0.99981,0.005206406814977527,0.006266092415899038,0.005736249731853604,0.9997499999999999,0.8468100130558014,1.0246230959892273,0.9357165396213531,0.74285,0.8963159620761871,1.0904947519302368,0.9934053719043732,0.74795,110,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
11,11,1,0.99956,0.009090977,0.007855644487142564,0.99942,0.0066893348,0.005215323947668077,0.7114,1.4216585,0.15140589979290964,0.7145,1.5538824,0.1647185419559479,0.99974,0.012910319,0.011893955801725387,0.99972,0.007345095,0.0065089618754386935,0.7242,1.1634377,0.10586645273566248,0.7246,1.2499057,0.13313165724873544,0.027986303,0.04688101,0.03743365406990051,0.9995,0.019108513,0.026693493,0.022901002317667007,0.9995,0.9168085,1.1274757,1.0221421718597412,0.7216,0.9868666,1.2099704,1.0984184741973877,0.7276,2,0.03091384656727314,0.05064123496413231,0.04077753983438015,0.99951,0.023358570411801338,0.02956418599933386,0.02646137773990631,0.99937,0.9410506188869476,1.165985643863678,1.0535181164741516,0.7218500000000001,1.0099942684173584,1.2309579253196716,1.1204760670661926,0.7303,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
12,12,3,0.99958,0.009207342,0.007890888795852662,0.99932,0.007190551,0.005420804271697996,0.7131,1.4164252,0.15149425595998764,0.7116,1.5640619,0.172239760440588,0.99962,0.012846026,0.011625009028911585,0.99974,0.0075558703,0.006719476332664491,0.7199,1.1410712,0.10978382428586482,0.7288,1.2303313,0.1283179988473654,0.02829473,0.046517413,0.0374060720205307,0.9994,0.019691816,0.026303696,0.02299775555729866,0.99942,0.9112794,1.1450728,1.0281760692596436,0.7226,0.9772385,1.2056276,1.091433048248291,0.7291,2,0.03110821172595024,0.051002878695726395,0.04105554521083832,0.99944,0.024706630036234856,0.029942866414785385,0.02732474822551012,0.99924,0.9324738681316376,1.1607348322868347,1.046604335308075,0.7195,1.0158856511116028,1.244269609451294,1.1300776600837708,0.72405,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
13,13,2,0.99964,0.00910021,0.007967728255987162,0.99954,0.0062814252,0.005073208874464037,0.7092,1.3953176,0.15354184448719022,0.7084,1.547441,0.1730720778435469,0.99974,0.012682481,0.011723891360759733,0.99964,0.007110706,0.006189072173833846,0.7195,1.1687706,0.10986832907795906,0.7226,1.2680031,0.13534686174392696,0.028245693,0.04677318,0.03750943765044212,0.99962,0.018044988,0.025314746,0.021679867058992386,0.99954,0.942466,1.1576548,1.0500603914260864,0.7162,0.9917785,1.2049595,1.0983690023422241,0.7293,2,0.0312406737357378,0.05070950463414192,0.04097508825361729,0.99952,0.02170490473508835,0.030381862074136734,0.02604338340461254,0.99955,0.9465039372444153,1.1629266738891602,1.0547152757644653,0.7179,1.0127460956573486,1.228900134563446,1.1208231449127197,0.7228,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
14,14,1,0.9998,0.0088019855,0.008260089564323425,0.99982,0.0059885085,0.005568860602378845,0.7619,0.921324,0.023326189422607422,0.766,0.9497948,0.01986736961305142,0.99968,0.013210177,0.012167619026899338,0.99976,0.0076100514,0.006941496294736863,0.7217,1.1488482,0.10668328761458398,0.7244,1.2304792,0.13027507768273353,0.021873137,0.031358823,0.02661598101258278,0.99968,0.014658038,0.016776862,0.01571745052933693,0.9999,0.6566779,0.56391305,0.6102954745292664,0.7739,0.71977466,0.5596161,0.639695405960083,0.7874,2,0.022046844474971294,0.030566152185201645,0.026306498795747757,0.9997400000000001,0.015388401690870523,0.01687242928892374,0.016130415722727776,0.9998,0.6623077094554901,0.5720828771591187,0.6171953082084656,0.7757499999999999,0.7178258001804352,0.5712232291698456,0.6445245146751404,0.7846500000000001,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
15,15,3,0.9998,0.008794444,0.00825454751253128,0.9998,0.00625795,0.005799229513406751,0.7671,0.90899366,0.01610340885519982,0.768,0.9356043,0.021520890155434614,0.99968,0.012875668,0.01184708389878273,0.99964,0.0074966312,0.006620339868068694,0.7244,1.1255239,0.10348054421246052,0.7244,1.2079436,0.12681478396058082,0.021406682,0.030021258,0.0257139690220356,0.99968,0.01501372,0.016281059,0.015647388994693756,0.99976,0.6439865,0.56940556,0.6066960096359253,0.7774,0.69232833,0.5643643,0.62834632396698,0.7824,2,0.02233289461582899,0.031292074359953403,0.026812484487891197,0.99976,0.015924183651804924,0.0173449432477355,0.016634562984108925,0.9998,0.6620895564556122,0.5682974457740784,0.6151934862136841,0.7745,0.7147118747234344,0.5687446892261505,0.6417282819747925,0.78285,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
16,16,2,0.9998,0.008607848,0.008119969822168352,0.9998,0.005933693,0.0054898491168022135,0.7627,0.9269663,0.018151241514086734,0.7624,0.9396907,0.02757091647982597,0.9998,0.012502803,0.01169987230539322,0.99972,0.007234472,0.006531849541664125,0.7174,1.1617942,0.11354300891458989,0.7251,1.2322595,0.1303606617808342,0.021190608,0.029277364,0.025233985856175423,0.99976,0.014249328,0.015956188,0.015102757140994072,0.99988,0.6705998,0.5772628,0.6239312887191772,0.7759,0.715616,0.5614281,0.6385220289230347,0.7844,2,0.021859297528862953,0.03139138221740723,0.02662533987313509,0.99968,0.015088814776390791,0.01736315805464983,0.016225986182689667,0.99978,0.6570954918861389,0.5666243731975555,0.6118599474430084,0.77625,0.7114560008049011,0.5659724771976471,0.6387142241001129,0.7828999999999999,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
17,17,1,0.9998,0.0024777693,0.0021131903457641582,0.99982,0.0015648357,0.001273072686195371,0.7792,0.8477496,0.01990309453010559,0.7829,0.8705629,0.023829720523953445,0.99986,0.0032539743,0.0029575560247898105,0.9998,0.0017735583,0.0014155406033992748,0.7413,1.0992199,0.10785233139395715,0.7438,1.1798741,0.12611192741394045,0.005886263,0.007808877,0.006847570184618235,0.99982,0.0034255658,0.0036126045,0.0035190852358937263,0.99982,0.59741306,0.48496434,0.5411887168884277,0.7981,0.62386245,0.47534248,0.5496024489402771,0.806,1,0.006029556505382061,0.008033637888729572,0.007031597197055817,0.9998,0.003518960904330015,0.00367024471051991,0.0035946029238402843,0.99986,0.5915099382400513,0.48621830344200134,0.5388641357421875,0.7993,0.6158003211021423,0.4806165397167206,0.5482084155082703,0.8076,110,5,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
18,18,2,0.99982,0.0024741918,0.0021369652009010334,0.9998,0.0016027057,0.001237456716299055,0.7752,0.8687037,0.018774307140707984,0.7817,0.8858416,0.023472304621338844,0.9998,0.003298907,0.0029458344459533706,0.9998,0.0018048941,0.0013774173247814159,0.7384,1.0919892,0.10889049105346206,0.7423,1.1682887,0.12664751934409144,0.0058328058,0.007885974,0.006859390065073967,0.99978,0.0033640207,0.0035301913,0.00344710610806942,0.99996,0.6006239,0.4851885,0.5429062247276306,0.7941,0.6229223,0.48111504,0.5520186424255371,0.8055,1,0.006003257352858782,0.007875313051044941,0.006939285434782505,0.99976,0.00357081089168787,0.0037616477347910404,0.0036662293132394552,0.99988,0.6138553023338318,0.4928100109100342,0.5533326864242554,0.7957,0.6391454339027405,0.4814082980155945,0.5602768659591675,0.809,110,5,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
19,19,1,0.94474,0.19936037,0.055025491584539406,0.94816,0.17410937,0.03567474454522131,0.6544,1.5385504,0.15353772946596145,0.6589,1.6470286,0.17668641901016235,0.91524,0.36604276,0.10367474840581417,0.91816,0.32064113,0.07180600552320476,0.6806,1.1451495,0.049533631323277955,0.6844,1.161805,0.08153934458196162,0.31737548,0.58037835,0.44887691736221313,0.90044,0.2531052,0.48092833,0.3670167624950409,0.912,0.8821543,1.2482525,1.0652034282684326,0.6675,0.90785986,1.2806473,1.0942535400390625,0.6722,2,0.37269972264766693,0.6828606724739075,0.5277802050113678,0.8913800000000001,0.3355434983968735,0.6122154593467712,0.47387947142124176,0.9003300000000001,0.936393678188324,1.3560017347335815,1.1461976766586304,0.65725,0.9772932529449463,1.399303376674652,1.1882982850074768,0.6670499999999999,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
20,20,3,0.94464,0.20356433,0.05743214841604235,0.94544,0.1773343,0.03491572291672229,0.6531,1.5328645,0.1491660030841828,0.648,1.6332357,0.1791039418488741,0.913,0.37153804,0.10534709080636499,0.91956,0.3189141,0.07447949408829213,0.6812,1.1391398,0.04196700697541238,0.681,1.1570222,0.08042713177055119,0.31709802,0.57816446,0.44763123989105225,0.89772,0.25113687,0.46877196,0.3599544167518616,0.91162,0.86117136,1.237045,1.0491082668304443,0.6654,0.88484657,1.2329309,1.0588886737823486,0.677,2,0.37646177411079407,0.666456401348114,0.5214591026306152,0.8910199999999999,0.33730727434158325,0.5997709929943085,0.46853911876678467,0.8978999999999999,0.9451393187046051,1.3238310813903809,1.1344851851463318,0.65815,0.9905211925506592,1.3619069457054138,1.1762140393257141,0.6587,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
21,21,2,0.94292,0.20610926,0.05528361234009265,0.94562,0.17926854,0.034641425300836554,0.6487,1.5378206,0.1515549595415592,0.6574,1.639557,0.17065109509527684,0.91476,0.36681768,0.10496901691019533,0.9196,0.32083347,0.07344701388299464,0.6825,1.14525,0.04260115933716297,0.6857,1.1561219,0.07506249836981296,0.31697553,0.58129394,0.4491347372531891,0.89986,0.2525088,0.47577453,0.36414164304733276,0.91366,0.8739323,1.2338036,1.0538679361343384,0.6657,0.8998321,1.2665706,1.0832014083862305,0.6818,2,0.3758811801671982,0.6723024249076843,0.5240918099880219,0.89027,0.3355081230401993,0.6032024323940277,0.4693552851676941,0.89923,0.9580895304679871,1.3273566961288452,1.1427231431007385,0.6528,0.9868417084217072,1.3848010301589966,1.1858213543891907,0.6658,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
22,22,1,0.98344,0.16730537,0.10925012960851191,0.98364,0.14149664,0.08930745881199832,0.7141,1.0924655,0.023654978547990323,0.7148,1.1117015,0.02877067939341069,0.9242,0.3500241,0.11912326701402665,0.92866,0.29704484,0.08580986631572246,0.6854,1.1177644,0.03242636813521385,0.6928,1.1186838,0.05987183478623628,0.23837925,0.37414598,0.3062626123428345,0.92842,0.1948917,0.29330054,0.24409613013267517,0.9349,0.6024421,0.6763614,0.6394017338752747,0.734,0.62283313,0.66662127,0.6447272300720215,0.7401,2,0.2591003030538559,0.4021764546632767,0.3306383788585663,0.9251,0.22696936130523682,0.33793802559375763,0.2824537009000778,0.9311,0.6296949684619904,0.7117470800876617,0.6707209944725037,0.7283,0.6560384035110474,0.6934918165206909,0.6747651100158691,0.73795,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
23,23,3,0.98282,0.17253356,0.11145515942811966,0.98406,0.1429346,0.09017360515236854,0.7162,1.0807432,0.027017280137538898,0.7186,1.1019263,0.024697952586412424,0.9223,0.3554468,0.11847518007874486,0.92658,0.3035048,0.08477914859354496,0.687,1.1104784,0.03127011011391879,0.6962,1.1071103,0.05923620939105749,0.23994213,0.371132,0.30553704500198364,0.92582,0.19633013,0.29559663,0.24596337974071503,0.93332,0.6163307,0.69486433,0.6555975079536438,0.7241,0.6216707,0.66546214,0.6435664296150208,0.7432,2,0.25840437412261963,0.3957892060279846,0.3270967900753021,0.92612,0.22515813261270523,0.3336099088191986,0.2793840318918228,0.93259,0.637087345123291,0.7139229476451874,0.675505131483078,0.72155,0.6541233658790588,0.705928385257721,0.6800258755683899,0.73445,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
24,24,2,0.98326,0.1695811,0.10975405293166635,0.98356,0.13990784,0.08747313470244406,0.7157,1.0891666,0.025306880512833595,0.7189,1.092786,0.027922451218962672,0.92414,0.35010272,0.11692219890356065,0.92816,0.30117255,0.08471227839827536,0.6809,1.1176676,0.0385689190402627,0.6864,1.1440928,0.07020304668098688,0.23892525,0.36818254,0.30355387926101685,0.92798,0.19589342,0.29920098,0.2475472092628479,0.93458,0.62215537,0.69256943,0.6573624014854431,0.7271,0.64385444,0.67239594,0.6581251621246338,0.7344,2,0.259494811296463,0.40222974121570587,0.33086228370666504,0.9247099999999999,0.22367867082357407,0.3392806202173233,0.2814796417951584,0.93089,0.6344878077507019,0.7119476199150085,0.6732177138328552,0.7241500000000001,0.6579272150993347,0.6972654759883881,0.6775963604450226,0.7335499999999999,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
25,0,1,0.99986,0.0023976294,0.0021373250699043248,0.99978,0.0015941364,0.0012125542545318587,0.7622,0.9399004,0.038868556424975394,0.7693,0.98022676,0.0443957218438387,0.99978,0.0067959563,0.0062054173040390044,0.99976,0.0040356703,0.0033975462770462024,0.7166,1.2668012,0.13309664662182333,0.72,1.3805821,0.15306739881932738,0.009517306,0.02291866,0.01621798425912857,0.9998,0.005740942,0.012943151,0.009342046454548836,0.9999,0.8122253,0.70992345,0.7610743641853333,0.7575,0.87912023,0.7190806,0.799100399017334,0.7706,2,0.009638755116611719,0.023541306145489216,0.01659003086388111,0.99987,0.005985095398500562,0.013206787407398224,0.009595941752195358,0.9998199999999999,0.8169809877872467,0.7226065099239349,0.7697937488555908,0.75615,0.884235680103302,0.7370370924472809,0.8106363713741302,0.7687999999999999,110,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
26,1,3,0.99994,0.002411236,0.002243368986845015,0.99982,0.0015603334,0.001248224381208417,0.7665,0.94684255,0.034624040290713316,0.7682,0.98683035,0.04420573917627336,0.99984,0.0068519884,0.006348458236455913,0.99972,0.0039874297,0.0033733210730552687,0.7094,1.2948338,0.13637005063593388,0.7143,1.413487,0.15461766912937167,0.009471494,0.023432411,0.01645195297896862,0.99978,0.0058255224,0.012970326,0.009397923946380615,0.99986,0.8127635,0.73082304,0.7717932462692261,0.7564,0.8929645,0.7417092,0.8173367977142334,0.767,2,0.00950232008472085,0.02302132174372673,0.016261820681393147,0.99978,0.006007747258991003,0.013139824848622084,0.009573786053806543,0.9998,0.8109478950500488,0.7124511897563934,0.7616995573043823,0.76,0.8790268301963806,0.7228255569934845,0.8009261786937714,0.76695,110,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
27,2,2,0.99984,0.0024531747,0.0021630698382854438,0.99982,0.0015723775,0.0012756615710258457,0.7671,0.9276443,0.035623696693778045,0.772,0.970867,0.04335999109447003,0.99978,0.006665561,0.006118950669765475,0.99976,0.00398435,0.0033751782715320576,0.7119,1.30922,0.13551834202110774,0.71,1.4218667,0.15937511667609217,0.009685244,0.022983586,0.0163344144821167,0.99974,0.0058706286,0.012979443,0.009425035677850246,0.9999,0.8066535,0.7127241,0.7596887946128845,0.7621,0.8632279,0.73505753,0.7991427183151245,0.7665,2,0.009940997697412968,0.02383106481283903,0.016886031255126,0.99977,0.00597822992131114,0.013380129355937243,0.009679179638624191,0.9998199999999999,0.8142954111099243,0.7252998948097229,0.7697976529598236,0.75695,0.8756868243217468,0.7349475622177124,0.8053171932697296,0.768,110,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
28,3,1,0.98354,0.16797942,0.10948800224065784,0.9839,0.13805564,0.08670141309499736,0.7108,1.0828719,0.02494651073366403,0.7151,1.1033256,0.02742818414270877,0.98142,0.17991762,0.11160483602285383,0.98148,0.13795376,0.0791013988083601,0.7372,0.9245671,0.013775713621079922,0.7418,0.92137384,0.030624475698173063,0.14093736,0.16563359,0.15328547358512878,0.97836,0.10013414,0.10452757,0.10233085602521896,0.98328,0.47984394,0.5172901,0.49856704473495483,0.7702,0.49185425,0.49474952,0.4933018684387207,0.7887,2,0.1746654212474823,0.20816276222467422,0.19141408801078796,0.9751000000000001,0.14526496082544327,0.15250468254089355,0.1488848254084587,0.97765,0.5073152184486389,0.5539636611938477,0.5306394696235657,0.7676499999999999,0.5261808931827545,0.5370740592479706,0.5316274762153625,0.7733,20,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
29,4,3,0.98284,0.1701023,0.10954360415816305,0.98344,0.1424973,0.08886359111070637,0.7162,1.0831666,0.02414584480375052,0.7168,1.1119382,0.03214884702861309,0.97994,0.18581375,0.11357802315056326,0.98136,0.14228629,0.08127974536001682,0.7372,0.91310996,0.009502904471755029,0.7406,0.9088207,0.028963629406690596,0.14299332,0.17302588,0.1580095887184143,0.97708,0.102731586,0.10677665,0.10475412011146545,0.98302,0.46425053,0.5033882,0.4838193655014038,0.776,0.48300016,0.47780317,0.4804016649723053,0.7802,2,0.1765580177307129,0.20588025450706482,0.19121913611888885,0.97605,0.14895876497030258,0.15042206645011902,0.1496904194355011,0.9779599999999999,0.5113652050495148,0.5623552203178406,0.5368602275848389,0.76155,0.5345873534679413,0.5351596474647522,0.5348735153675079,0.7729,20,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
30,5,2,0.98392,0.16754213,0.10956755410790443,0.98364,0.14149664,0.08930745881199832,0.7114,1.0956666,0.02893742899596691,0.7148,1.1117015,0.02877067939341069,0.98198,0.18025443,0.11261707714855669,0.98196,0.13788974,0.07967413863301277,0.7362,0.918852,0.009550789295136933,0.7386,0.91729295,0.02880714880973101,0.14032197,0.16678798,0.1535549759864807,0.97924,0.10283072,0.10391684,0.10337378084659576,0.98328,0.47944072,0.5222287,0.5008347034454346,0.7702,0.4817831,0.48613086,0.4839569926261902,0.7836,2,0.17562993615865707,0.20737576484680176,0.19150285422801971,0.97525,0.14949919283390045,0.1520456075668335,0.15077240020036697,0.9776,0.5108199417591095,0.551420122385025,0.5311200618743896,0.762,0.5226229131221771,0.5253469049930573,0.5239849090576172,0.7787,20,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
31,6,1,0.99982,0.0024977399,0.0021718725562095654,0.99982,0.0015784873,0.0012741041922569253,0.7755,0.863595,0.01907586735188961,0.7802,0.87601966,0.025900091806054126,0.9999,0.007024259,0.006627495942115783,0.99976,0.0042666695,0.0036589429545402516,0.7109,1.2994466,0.13827026616036892,0.7171,1.3983643,0.1559051206439734,0.00957705,0.022464471,0.0160207599401474,0.99984,0.0057485187,0.012910651,0.00932958535850048,0.99986,0.75319993,0.6140236,0.6836117506027222,0.7698,0.81973827,0.6049285,0.7123333811759949,0.779,2,0.009286416228860617,0.02069801837205887,0.014992217067629099,0.99979,0.005678895162418485,0.012387034483253956,0.009032964706420898,0.9997400000000001,0.75869420170784,0.6269527077674866,0.6928234696388245,0.7691,0.8171868026256561,0.622409850358963,0.7197983264923096,0.7777000000000001,110,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
32,7,3,0.9998,0.0025164625,0.0021530547106266016,0.99982,0.0015772012,0.001279391549825666,0.7773,0.8675023,0.023796814163029187,0.7819,0.87761116,0.023602183574438104,0.99972,0.0065223197,0.0058928950166702255,0.99976,0.0037285245,0.0031646658587455743,0.7153,1.286842,0.13246228942871094,0.7191,1.406331,0.15207643499076365,0.009217969,0.02020069,0.01470932923257351,0.9998,0.0055504055,0.011015903,0.008283154107630253,0.99978,0.7666441,0.6289764,0.6978102922439575,0.7711,0.8295236,0.6176781,0.7236008644104004,0.7803,2,0.009485264774411917,0.02170534897595644,0.015595307108014822,0.9998400000000001,0.005936456844210625,0.013403870165348053,0.009670163504779339,0.9997,0.7624526917934418,0.6148310601711273,0.6886418461799622,0.7693,0.8168694078922272,0.6086462438106537,0.7127578258514404,0.7791,110,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
33,8,2,0.99986,0.0024195574,0.0021457569849491123,0.99982,0.0015555392,0.0012461433279514294,0.7754,0.8646545,0.020905932037532327,0.7813,0.88020617,0.021487011680006985,0.99982,0.0066498974,0.006090943276882173,0.99972,0.0043624016,0.0037327628278732276,0.7111,1.293561,0.13881303092837333,0.7152,1.3966585,0.15372989135682583,0.009031322,0.020587994,0.014809657819569111,0.9998,0.0057749227,0.013491649,0.00963328592479229,0.9997,0.7587038,0.6171417,0.6879227757453918,0.7716,0.81142986,0.62178713,0.7166085243225098,0.7783,2,0.009253732860088348,0.02149810455739498,0.015375918243080378,0.9998100000000001,0.005617672577500343,0.01216460345312953,0.00889113824814558,0.99986,0.7648130059242249,0.6214829683303833,0.6931480169296265,0.77015,0.832078218460083,0.6110584437847137,0.7215683162212372,0.7784500000000001,110,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
34,9,1,0.98864,0.16521314,0.11649142293512821,0.98932,0.13740419,0.09633427839100359,0.731,0.99616057,0.043387971408665175,0.7349,1.005463,0.036664189970493324,0.9834,0.17971197,0.1156760682529211,0.98316,0.13819064,0.08310571193039418,0.7403,0.9025992,0.014533936813473699,0.7462,0.8941051,0.021519318182766447,0.11985787,0.13718948,0.12852367758750916,0.98372,0.08626016,0.083729826,0.08499499410390854,0.98716,0.39333966,0.3989762,0.3961579203605652,0.8001,0.39509496,0.36271194,0.37890344858169556,0.812,2,0.14039172232151031,0.16023565083742142,0.15031368285417557,0.98212,0.11464141681790352,0.11079410091042519,0.11271775886416435,0.98508,0.4177246391773224,0.42868368327617645,0.42320416867733,0.79005,0.4267800897359848,0.39481504261493683,0.4107975661754608,0.8033,20,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
35,10,3,0.98804,0.16558708,0.11625411654055118,0.98944,0.13603036,0.09547799641191955,0.735,0.9955582,0.04371571239978074,0.7337,1.0046852,0.032390182334184656,0.98374,0.17947876,0.11615562693536281,0.98396,0.1352768,0.08266574532210823,0.7364,0.9199799,0.01174611341357231,0.7425,0.91088176,0.024001660618186003,0.11892012,0.13760602,0.12826307117938995,0.98378,0.08554617,0.08316462,0.08435539901256561,0.98786,0.39573732,0.4033645,0.3995509147644043,0.793,0.40086985,0.36835542,0.3846126198768616,0.8093,2,0.13986916095018387,0.15850882977247238,0.14918899536132812,0.9817800000000001,0.11309941485524178,0.11096685379743576,0.11203313618898392,0.98475,0.4159615784883499,0.41799600422382355,0.4169788062572479,0.7933,0.4250318109989166,0.3906252235174179,0.40782850980758667,0.8031999999999999,20,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
36,11,2,0.98892,0.16376215,0.11609898995161054,0.9899,0.13638954,0.09625051082789897,0.736,0.99874973,0.04559797274768353,0.7362,0.9998273,0.03269456460922956,0.98386,0.17841555,0.11573951232075688,0.98438,0.13664715,0.08408122070372102,0.7434,0.9032204,0.01520036262124777,0.742,0.9024918,0.02596942796409131,0.11896864,0.13649882,0.1277337372303009,0.98402,0.085494354,0.08377955,0.08463695645332336,0.9886,0.39917067,0.4005288,0.39984971284866333,0.7998,0.4067019,0.36983287,0.3882673978805542,0.811,2,0.1404612809419632,0.16056707501411438,0.1505141779780388,0.9819199999999999,0.1142621710896492,0.11136459559202194,0.11281338334083557,0.98461,0.4181363433599472,0.42738088965415955,0.4227586090564728,0.79035,0.42758141458034515,0.39684587717056274,0.41221365332603455,0.8048,20,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
37,12,1,0.99974,0.0026094166,0.002070126959085465,0.99978,0.0016740231,0.0011627612090110756,0.7236,1.3051499,0.14463916547000408,0.7267,1.4226819,0.16265022231340404,0.99978,0.006965568,0.006346425900459292,0.99974,0.0042254454,0.0035678881251811944,0.7164,1.2730457,0.13235406018197537,0.7231,1.3600655,0.14846134459674362,0.011185644,0.030312223,0.020748933777213097,0.99976,0.0066202558,0.017872559,0.012246407568454742,0.99972,0.96649647,1.1148452,1.0406708717346191,0.7237,1.0045086,1.1607242,1.0826163291931152,0.7401,2,0.011372549459338188,0.029737651348114014,0.0205551004037261,0.99971,0.00710335373878479,0.017838651314377785,0.012471002526581287,0.99971,1.0081452131271362,1.1463675498962402,1.0772563815116882,0.7206,1.058720886707306,1.200593888759613,1.1296573877334595,0.7318,110,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
38,13,3,0.99974,0.0026054846,0.0021606434893608104,0.99974,0.0017214064,0.001158889492750168,0.7202,1.3389881,0.14949565548002722,0.7273,1.4371631,0.1598540294289589,0.99978,0.0067808195,0.00618514025688171,0.99978,0.0039602253,0.0033732653617858906,0.7181,1.2583443,0.1313379294097424,0.7231,1.3736157,0.1490758492141962,0.011418049,0.02983322,0.020625634118914604,0.99984,0.00690902,0.017138638,0.01202382892370224,0.99984,1.0186716,1.1367402,1.0777058601379395,0.7179,1.0759125,1.1863922,1.1311523914337158,0.7342,2,0.011687138583511114,0.030059107579290867,0.020873122848570347,0.99977,0.007492190459743142,0.018177269026637077,0.012834729626774788,0.99975,1.0152795314788818,1.1363002061843872,1.0757898688316345,0.72235,1.0846266150474548,1.1963295340538025,1.1404781341552734,0.7329,110,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
39,14,2,0.99986,0.0024255647,0.0021453834474086764,0.99982,0.0016549088,0.001234141482114793,0.7304,1.2962452,0.14103940336108206,0.7353,1.4041569,0.15248610777258878,0.99988,0.00649598,0.0060671097588539105,0.99976,0.0039677476,0.003285778613090516,0.714,1.2952837,0.1359354661375284,0.7198,1.404799,0.15283313656151293,0.010786801,0.028845632,0.019816216081380844,0.99978,0.006905977,0.017038943,0.011972459964454174,0.99986,0.9902869,1.1401327,1.0652097463607788,0.723,1.0511469,1.1903098,1.1207282543182373,0.74,2,0.01128423260524869,0.031012670136988163,0.02114845160394907,0.99976,0.007235804805532098,0.018197626806795597,0.012716715689748526,0.9998199999999999,0.971897542476654,1.12729012966156,1.0495938658714294,0.7247,1.0311534404754639,1.1793270111083984,1.1052402257919312,0.73785,110,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
40,15,1,0.94532,0.19996859,0.05663542634844778,0.94712,0.17706732,0.035092901353836047,0.6514,1.5326821,0.1522939441680908,0.6504,1.6442035,0.1803887454599142,0.96786,0.19554117,0.0958136966794729,0.9702,0.15604271,0.06733961930871009,0.7225,0.9633483,0.020702010603249076,0.7288,0.9586145,0.04794221642315388,0.20624955,0.28314823,0.2446988821029663,0.93982,0.13956816,0.17941189,0.15949001908302307,0.95212,0.75009024,1.013818,0.8819541335105896,0.6933,0.7412634,0.9985942,0.8699288368225098,0.7051,2,0.30149446427822113,0.41596822440624237,0.35873134434223175,0.9296599999999999,0.26936890184879303,0.34482865035533905,0.30709877610206604,0.9341299999999999,0.8424788117408752,1.1384326219558716,0.990455687046051,0.67825,0.8623694777488708,1.1673225164413452,1.0148460268974304,0.6891,20,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
41,16,3,0.9454,0.2011393,0.057220373955369,0.9471,0.176175,0.03501090403735637,0.6463,1.5491596,0.15550681690871715,0.6511,1.6587027,0.1820187040120363,0.96788,0.19879812,0.09685179018259042,0.96978,0.15669715,0.06681810560405253,0.731,0.9491144,0.01717841771095991,0.7376,0.95649207,0.04440377493053676,0.2094704,0.2831524,0.24631139636039734,0.93944,0.13950318,0.17995712,0.15973015129566193,0.95216,0.7508546,0.98260653,0.8667305707931519,0.6916,0.749588,1.0057108,0.8776494264602661,0.7086,2,0.3048758804798126,0.4117402732372284,0.3583080768585205,0.92921,0.269901841878891,0.34361976385116577,0.3067608177661896,0.93369,0.8543812930583954,1.1433614492416382,0.998871386051178,0.67415,0.8904512822628021,1.2039251923561096,1.0471882224082947,0.6889000000000001,20,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
42,17,2,0.94322,0.20857088,0.057577830870747554,0.9449,0.18310143,0.03597619436502456,0.6551,1.4877349,0.14420913874208927,0.6574,1.5864271,0.1706866083264351,0.96768,0.20301838,0.10000041405379768,0.96834,0.16510113,0.06982323187053203,0.7227,0.9549999,0.01680795724987983,0.7295,0.95898956,0.04546280974596739,0.2077037,0.28463888,0.24617129564285278,0.93802,0.13872482,0.18172613,0.16022548079490662,0.94988,0.71332353,0.96911067,0.8412171006202698,0.6999,0.71618456,0.9620413,0.8391129374504089,0.7137,2,0.3095735162496567,0.40346093475818634,0.3565172255039215,0.92779,0.27680179476737976,0.3334745764732361,0.3051381856203079,0.93216,0.831428587436676,1.1085073351860046,0.9699679613113403,0.68295,0.8788797855377197,1.145221769809723,1.0120508074760437,0.6881,20,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
43,0,1,0.99984,0.008672951,0.008161767692565915,0.9998,0.005998774,0.005513340748548506,0.7483,1.0090818,0.03696067352294921,0.7502,1.0500475,0.04724300536215306,0.97242,0.19939932,0.10965252767443659,0.96992,0.16498348,0.07798242697417734,0.7421,0.9058378,0.021743847143650064,0.7465,0.9149008,0.04845124108940363,0.17894274,0.5889644,0.3839535713195801,0.9723,0.14998443,0.5048611,0.32742276787757874,0.96994,0.34352502,0.47460118,0.40906310081481934,0.8206,0.32503292,0.41251534,0.3687741160392761,0.8359,2,0.15406659990549088,0.5178084671497345,0.3359375298023224,0.9766900000000001,0.12749241292476654,0.4438009560108185,0.2856466919183731,0.9756,0.4032074362039566,0.5260501801967621,0.46462880074977875,0.7968,0.39900271594524384,0.48746083676815033,0.4432317912578583,0.81485,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
44,1,3,0.99976,0.008575028,0.007913604519367219,0.99978,0.006074674,0.005522082569599153,0.7493,1.0094651,0.03599775601625444,0.7577,1.0579385,0.04039587320089342,0.9784,0.16967659,0.09842391197741031,0.97664,0.13926864,0.07140635191977021,0.7441,0.9105549,0.02788714785128831,0.7489,0.9159251,0.052446159335970875,0.15138088,0.49678066,0.32408076524734497,0.97848,0.12592672,0.42490098,0.27541384100914,0.97674,0.3542121,0.4519372,0.4030746519565582,0.8177,0.3405433,0.406764,0.3736536502838135,0.8309,2,0.16818641871213913,0.5637571215629578,0.36597177386283875,0.9738,0.1398315727710724,0.4868183881044388,0.313324972987175,0.97231,0.39054325222969055,0.51908740401268,0.4548153281211853,0.8055,0.3885880559682846,0.482049897313118,0.4353189766407013,0.8152999999999999,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
45,2,2,0.99976,0.009111071,0.008478056342601778,0.99978,0.0061674253,0.005640538301467893,0.7533,0.9978604,0.03110039926469326,0.7508,1.0622152,0.04642778756916523,0.97514,0.17336494,0.09568974620044228,0.97456,0.14028996,0.06791512107014655,0.7439,0.91603446,0.0284806498900056,0.7422,0.9320917,0.059543334782123564,0.15427539,0.4944748,0.32437509298324585,0.97502,0.12657212,0.41712448,0.27184829115867615,0.97458,0.35601914,0.45454404,0.40528160333633423,0.8155,0.34433532,0.41508654,0.3797109127044678,0.8293,2,0.1656775251030922,0.5551823675632477,0.36042995750904083,0.97531,0.13893083482980728,0.48566901683807373,0.3122999221086502,0.97331,0.3915511220693588,0.5231800079345703,0.45736557245254517,0.8052999999999999,0.3875270485877991,0.48387695848941803,0.43570199608802795,0.8174,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
46,3,1,0.99958,0.008962248,0.00780684519767761,0.99956,0.006549045,0.005386873244047163,0.7129,1.4457754,0.15360289538502697,0.7085,1.59243,0.17803737006485462,0.95884,0.21107928,0.09060234603404999,0.95836,0.18081234,0.06373340766727921,0.7311,0.95008767,0.04303859199732541,0.7321,0.9836949,0.0753885907262564,0.19556643,0.7182708,0.4569185972213745,0.95868,0.16867036,0.64383537,0.4062528610229492,0.95838,0.5112316,0.87282044,0.6920260190963745,0.7638,0.49187285,0.82530516,0.6585890054702759,0.7776,2,0.1882152110338211,0.7542575299739838,0.47123636305332184,0.9634199999999999,0.15978289395570755,0.6775359809398651,0.41865943372249603,0.96366,0.6575043499469757,1.1239298582077026,0.8907171189785004,0.74065,0.664996862411499,1.1247966885566711,0.8948967754840851,0.7463,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
47,4,3,0.99952,0.009082933,0.0077549348556995405,0.99956,0.0064219367,0.0052386040687561015,0.7053,1.4266742,0.15857350257337094,0.7055,1.5783973,0.177867835226655,0.96368,0.19784749,0.09045282280385493,0.9647,0.16486375,0.06437116916716099,0.7355,0.94845814,0.03606670378446578,0.734,0.97287226,0.06745600942373277,0.18267167,0.67762065,0.43014615774154663,0.96364,0.15371986,0.59042895,0.3720743954181671,0.96464,0.50783956,0.8539502,0.6808948516845703,0.766,0.49925634,0.8428677,0.6710619926452637,0.7701,2,0.19424834102392197,0.7765399515628815,0.4853941351175308,0.96106,0.16762945801019669,0.7043973207473755,0.4360133856534958,0.96036,0.6600711941719055,1.0878766775131226,0.8739739060401917,0.7351000000000001,0.6832720637321472,1.116898775100708,0.90008544921875,0.745,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
48,5,2,0.9995,0.009358269,0.008032857210636136,0.99954,0.0062814252,0.005073208874464037,0.7114,1.400412,0.15058824381232266,0.7084,1.547441,0.1730720778435469,0.96344,0.20123306,0.09243838433265686,0.96262,0.17010768,0.06401822775483129,0.7305,0.9469457,0.044335535010695475,0.7397,0.9590369,0.06724281995594501,0.18623762,0.6947996,0.4405186176300049,0.96332,0.15856291,0.6130105,0.3857867121696472,0.96254,0.50804406,0.8437264,0.6758852005004883,0.77,0.49892926,0.8075982,0.6532636880874634,0.7807,2,0.19339507073163986,0.7697800993919373,0.48158758878707886,0.96114,0.1649882271885872,0.7036155760288239,0.4343018978834152,0.9613499999999999,0.6537356972694397,1.0670683979988098,0.8604020476341248,0.7365999999999999,0.6691032648086548,1.1032347679138184,0.8861690163612366,0.74745,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
49,6,1,0.99974,0.008765432,0.008162976576089857,0.9998,0.0060370327,0.005583091425895689,0.7648,0.9191538,0.019259769271314137,0.7622,0.96225625,0.02484347756803036,0.9815,0.16124152,0.09797034725904466,0.98046,0.12754601,0.06993654890537258,0.7438,0.90266174,0.025942546476423734,0.7498,0.9134136,0.052052834674716005,0.14121054,0.43489933,0.2880549430847168,0.98148,0.11329243,0.35906193,0.23617717623710632,0.9805,0.30830884,0.36585492,0.3370818793773651,0.8246,0.2959191,0.32134408,0.3086315989494324,0.8435,2,0.1513092964887619,0.4702262133359909,0.3107677400112152,0.97755,0.12482893094420433,0.400420218706131,0.2626245766878128,0.97725,0.3247978240251541,0.38991107046604156,0.35735444724559784,0.82185,0.3140154480934143,0.3453827053308487,0.3296990841627121,0.8368,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
50,7,3,0.9998,0.008920761,0.008369272061586375,0.99982,0.005962437,0.005546526796817777,0.7638,0.91012615,0.015911279515922073,0.7667,0.93340206,0.021029679387807847,0.97684,0.17143022,0.0973121494489908,0.97672,0.1385105,0.07052554769217967,0.7487,0.8935074,0.022648042523860937,0.7504,0.909383,0.0507802523881197,0.15072517,0.4556515,0.3031883239746094,0.97676,0.12338993,0.3814261,0.2524080276489258,0.97678,0.29356927,0.35245824,0.3230137526988983,0.8306,0.28180557,0.30643088,0.2941182255744934,0.8416,2,0.14649732410907745,0.45703108608722687,0.30176420509815216,0.9799199999999999,0.11933938041329384,0.38259148597717285,0.2509654313325882,0.9791,0.3215954601764679,0.38856081664562225,0.35507814586162567,0.82335,0.3165818452835083,0.348358616232872,0.33247023820877075,0.8358,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
51,8,2,0.99984,0.008752113,0.008264968175888059,0.9998,0.006176881,0.005725839593410489,0.766,0.91807985,0.020223353849351405,0.7679,0.93631995,0.022536010262370117,0.97842,0.17127383,0.10033490765213966,0.97766,0.13953821,0.07318305517256259,0.7524,0.8931537,0.021148896633088592,0.7517,0.90350604,0.04926700708270073,0.15043233,0.4606661,0.3055492043495178,0.97842,0.124290675,0.38677204,0.255531370639801,0.97778,0.2979749,0.35814142,0.3280581831932068,0.832,0.28326204,0.30664638,0.29495421051979065,0.8486,2,0.146662138402462,0.4573901444673538,0.3020261377096176,0.9791700000000001,0.11895828321576118,0.37849435210227966,0.24872631579637527,0.9786699999999999,0.32520022988319397,0.39297915995121,0.3590896874666214,0.8210999999999999,0.3187450021505356,0.3481278568506241,0.33343642950057983,0.83575,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
52,0,1,0.82932,0.77162796,0.026456223992705353,0.99978,0.006375836,0.005786311347484589,0.616,1.7608643,0.07876270153373478,0.7541,1.0561651,0.04526833352148532,0.82908,0.68661517,0.05251986296087502,0.98192,0.10253037,0.05103990204691884,0.6253,1.4316565,0.06430930202901365,0.7473,0.9528772,0.06730381409525872,1.0343593,1.480087,1.257223129272461,0.75164,0.09244577,0.2984338,0.19543978571891785,0.98198,1.2802902,1.6856995,1.482994794845581,0.6038,0.41725147,0.46605504,0.4416532516479492,0.8177,2,1.0839738249778748,1.5750117301940918,1.3294928073883057,0.7437199999999999,0.0943426638841629,0.31569699943065643,0.20501983165740967,0.9815,1.3225578665733337,1.7317808866500854,1.527169406414032,0.60195,0.45883050560951233,0.5201115310192108,0.4894710183143616,0.8082499999999999,56,3,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
53,1,3,0.8248,0.7947459,0.02383099128365516,0.99982,0.0059965802,0.00549090184569359,0.6041,1.8176047,0.08978043571412564,0.7488,1.0576631,0.04896262203752997,0.82236,0.72047055,0.050075027021169644,0.9813,0.101761825,0.0498632967841625,0.624,1.4531145,0.06675889334082605,0.7431,0.9684121,0.07275453618466857,1.0759909,1.5341703,1.3050806522369385,0.74546,0.09210148,0.29805836,0.19507992267608643,0.98136,1.3036556,1.6849359,1.4942958354949951,0.6004,0.41920894,0.46180868,0.44050881266593933,0.8158,2,1.111912488937378,1.5597090125083923,1.3358107209205627,0.74272,0.0948588028550148,0.31943851709365845,0.20714866369962692,0.98189,1.3508767485618591,1.747261643409729,1.5490691661834717,0.59365,0.4693002849817276,0.5239359438419342,0.4966181218624115,0.80445,56,3,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
54,2,2,0.82732,0.79075843,0.026178359389901172,0.99982,0.0061009694,0.00562762997150421,0.6054,1.786642,0.09015167578011751,0.7474,1.0651653,0.048555886292457585,0.82038,0.7186186,0.04910488694489,0.98182,0.103991486,0.051479823075532914,0.6253,1.462085,0.06668463319838049,0.7432,0.9571045,0.07193941240906716,1.065197,1.521759,1.293478012084961,0.74688,0.09413699,0.3032178,0.19867739081382751,0.98188,1.2895555,1.6660627,1.477809190750122,0.6062,0.4169833,0.45881313,0.4378982186317444,0.8169,2,1.1071378588676453,1.5566145777702332,1.331876277923584,0.7440599999999999,0.09369603917002678,0.3149048089981079,0.2043004184961319,0.98161,1.3385004997253418,1.7233640551567078,1.5309323072433472,0.59855,0.4697548598051071,0.5174851417541504,0.49361999332904816,0.80305,56,3,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
55,3,1,0.7803,1.0914009,0.08979691891252993,0.99942,0.0066893348,0.005215323947668077,0.5547,2.4714785,0.2450071838647128,0.7145,1.5538824,0.1647185419559479,0.79842,0.8065489,0.01920038767278195,0.9719,0.12923509,0.05012091735661029,0.6098,1.553434,0.09764983438998462,0.7347,1.0105226,0.08423026627004149,1.288114,2.0895193,1.6888165473937988,0.69744,0.1216823,0.46258304,0.2921326756477356,0.97166,1.628613,2.4065046,2.0175588130950928,0.5521,0.5981656,0.9207621,0.7594638466835022,0.7686,2,1.4352719187736511,2.2441914081573486,1.8397316336631775,0.6874,0.12345579639077187,0.5111150741577148,0.3172854334115982,0.97119,1.8092769384384155,2.622075915336609,2.2156763076782227,0.5329999999999999,0.7444756925106049,1.1483144760131836,0.9463950991630554,0.74175,56,1,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
56,4,3,0.7767,1.1070039,0.09352134853005409,0.99932,0.007190551,0.005420804271697996,0.5671,2.394363,0.23871633358299732,0.7116,1.5640619,0.172239760440588,0.80334,0.783386,0.020890905428230782,0.97232,0.12707749,0.049528276733159994,0.6099,1.5482397,0.09457802007943392,0.7391,1.0148301,0.07850911284685136,1.2985922,2.075644,1.6871180534362793,0.697,0.119133204,0.45017767,0.28465545177459717,0.972,1.5633446,2.3978162,1.9805803298950195,0.56,0.5937291,0.9029035,0.7483162879943848,0.7661,2,1.425146996974945,2.305442690849304,1.8652948141098022,0.68411,0.12426800653338432,0.5143766403198242,0.31932233273983,0.97098,1.7439010739326477,2.6498923301696777,2.19689679145813,0.5444,0.733826756477356,1.1338634490966797,0.9338451027870178,0.7412000000000001,56,1,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
57,5,2,0.77632,1.1169974,0.09485227990090848,0.99954,0.0062814252,0.005073208874464037,0.555,2.510746,0.24903611098825928,0.7084,1.547441,0.1730720778435469,0.80054,0.81330985,0.017059000034332264,0.97062,0.12601423,0.04630432220637795,0.6135,1.5678596,0.0924190223813057,0.7346,1.0117296,0.08139626537859442,1.323545,2.1226802,1.7231125831604004,0.69678,0.118181795,0.44963995,0.283910870552063,0.9706,1.6804695,2.5284395,2.104454517364502,0.5517,0.5889637,0.91378546,0.7513746023178101,0.7648,2,1.4311487674713135,2.2859121561050415,1.8585304617881775,0.6850499999999999,0.12373938038945198,0.5231521129608154,0.32344575226306915,0.9719899999999999,1.802347183227539,2.6906816959381104,2.2465144395828247,0.5335,0.7420681118965149,1.1388418674468994,0.9404550194740295,0.7401,56,1,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
58,6,1,0.8381,0.71861064,0.03852025265723468,0.99982,0.0059885085,0.005568860602378845,0.6214,1.6303762,0.053306905654072756,0.766,0.9497948,0.01986736961305142,0.83626,0.6726577,0.0597059961748123,0.98562,0.09390745,0.05172275424599645,0.6279,1.4189267,0.06091857299804689,0.7413,0.95640373,0.07275971400141718,0.99010205,1.3162463,1.1531741619110107,0.76458,0.082969084,0.25336856,0.1681688129901886,0.98576,1.2104163,1.4721162,1.3412662744522095,0.6133,0.36039925,0.3569354,0.3586673140525818,0.8292,2,1.027310073375702,1.4065313339233398,1.2169206738471985,0.7533000000000001,0.08761728927493095,0.2743002772331238,0.18095878511667252,0.98482,1.2223292589187622,1.4895427227020264,1.3559359908103943,0.6127,0.38351503014564514,0.38972513377666473,0.38662007451057434,0.82585,56,5,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
59,7,3,0.836,0.7306326,0.03506297881245613,0.9998,0.00625795,0.005799229513406751,0.6306,1.6122903,0.0466614352196455,0.768,0.9356043,0.021520890155434614,0.82116,0.7254427,0.05176179815113542,0.98552,0.095780216,0.05276148391366005,0.6245,1.4387275,0.06349712447971106,0.7499,0.9308435,0.06399199076890945,1.0188487,1.4131874,1.2160179615020752,0.75504,0.08449691,0.25741854,0.17095772922039032,0.98552,1.2044411,1.5187223,1.3615816831588745,0.6145,0.35198173,0.35184565,0.3519136905670166,0.8311,2,1.0337110757827759,1.3849275708198547,1.2093193531036377,0.75808,0.08654489740729332,0.27164408564567566,0.17909449338912964,0.98481,1.232248067855835,1.5250145196914673,1.3786312937736511,0.6147499999999999,0.38090628385543823,0.390060693025589,0.3854834884405136,0.8248500000000001,56,5,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
60,8,2,0.83876,0.719669,0.03836981969118118,0.9998,0.005933693,0.0054898491168022135,0.6227,1.6358798,0.051793884658813495,0.7624,0.9396907,0.02757091647982597,0.82734,0.7044607,0.056096024882495404,0.98396,0.10030816,0.05358751848220825,0.6276,1.4203751,0.06103173646926879,0.7477,0.9360324,0.06553800733387473,1.0010277,1.3684155,1.18472158908844,0.75852,0.088912286,0.27386183,0.1813870519399643,0.98408,1.2092643,1.4899216,1.349592924118042,0.6217,0.35476348,0.35734147,0.3560524582862854,0.8342,2,1.0208398699760437,1.3963606357574463,1.2086002230644226,0.75805,0.08475987985730171,0.2677466869354248,0.1762532815337181,0.98561,1.2112951278686523,1.4889558553695679,1.3501255512237549,0.61465,0.38302798569202423,0.3861466646194458,0.3845873177051544,0.82445,56,5,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
61,9,1,0.6964,1.5153157,0.08154856986761094,0.99978,0.006375836,0.005786311347484589,0.5485,2.2081304,0.11970571780204775,0.7541,1.0561651,0.04526833352148532,0.70218,1.2641342,0.047054068331420416,0.99516,0.058657624,0.043053263497352584,0.5501,1.8445691,0.11561623827666045,0.7373,1.0307335,0.08775959534943105,1.992187,2.6358013,2.3139941692352295,0.61894,0.052584063,0.17637293,0.11447849869728088,0.99522,1.92578,2.314677,2.1202285289764404,0.5312,0.44863302,0.46726817,0.4579505920410156,0.8142,2,2.061334013938904,2.7309433221817017,2.3961386680603027,0.59244,0.051943667232990265,0.17858833819627762,0.11526600271463394,0.99563,1.9576732516288757,2.407449722290039,2.18256151676178,0.5205,0.5099470317363739,0.5234637558460236,0.5167053937911987,0.8026,56,3,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
62,10,3,0.69824,1.5358466,0.08008905484259127,0.99982,0.0059965802,0.00549090184569359,0.5529,2.1790686,0.11587126358598471,0.7488,1.0576631,0.04896262203752997,0.7026,1.2696782,0.046923585588335995,0.99564,0.055598974,0.041141015458107,0.5462,1.8540285,0.11458431992679835,0.7353,1.0348784,0.093794301623106,1.9694239,2.6155434,2.2924835681915283,0.62472,0.050064605,0.16823207,0.10914833843708038,0.99562,1.8724594,2.34314,2.107799530029297,0.5322,0.4658854,0.46218204,0.46403372287750244,0.8087,2,2.0637563467025757,2.728881001472473,2.3963186740875244,0.59466,0.0531257763504982,0.18548279255628586,0.11930428445339203,0.99541,1.947877824306488,2.3914681673049927,2.1696730852127075,0.5244,0.5114902555942535,0.5272493660449982,0.5193698108196259,0.7984,56,3,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
63,11,2,0.69698,1.5327022,0.08029071637123823,0.99982,0.0061009694,0.00562762997150421,0.5419,2.2424707,0.12100515839755537,0.7474,1.0651653,0.048555886292457585,0.69916,1.3003318,0.04653894541203975,0.99558,0.057663653,0.04236786341547965,0.5456,1.8696314,0.11421932241618635,0.7377,1.0338061,0.08815183131992817,1.985426,2.634759,2.3100924491882324,0.62186,0.051702745,0.17267184,0.11218729615211487,0.99552,1.9279014,2.3295283,2.1287147998809814,0.5331,0.45581913,0.45952445,0.45767179131507874,0.8092,2,2.08050799369812,2.740334153175354,2.410421133041382,0.5925199999999999,0.05242682434618473,0.18091146647930145,0.11666914448142052,0.9954,1.983471930027008,2.3919730186462402,2.1877224445343018,0.51645,0.5170771777629852,0.5259649455547333,0.5215210318565369,0.79435,56,3,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
64,12,1,0.67924,1.9771776,0.17637303957223888,0.99942,0.0066893348,0.005215323947668077,0.5075,2.9171689,0.27550009435117245,0.7145,1.5538824,0.1647185419559479,0.68314,1.4595017,0.08754113955557348,0.9911,0.07225969,0.04619327754974365,0.5363,1.9892508,0.14951855496019123,0.7249,1.1116935,0.10386320977211001,2.201454,3.2978187,2.749636173248291,0.5981,0.06868365,0.2845513,0.17661747336387634,0.99086,2.2763793,3.1709523,2.723665714263916,0.4859,0.637551,0.9370159,0.7872834205627441,0.7588,2,2.474282741546631,3.610674023628235,3.042478322982788,0.54484,0.07109835371375084,0.3134489804506302,0.19227366894483566,0.99028,2.456017255783081,3.414160132408142,2.935088634490967,0.4587,0.815918892621994,1.18290513753891,0.9994120299816132,0.73365,56,1,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
65,13,3,0.67272,2.0104756,0.1805732698392868,0.99932,0.007190551,0.005420804271697996,0.5116,2.930078,0.2794008497595787,0.7116,1.5640619,0.172239760440588,0.68358,1.4608641,0.08835068794220687,0.99068,0.07111505,0.045184656900167465,0.5331,2.0236082,0.14939446266144515,0.7226,1.1066223,0.10592958188354971,2.2308893,3.3065836,2.7687363624572754,0.59324,0.06751476,0.2759038,0.17170926928520203,0.9906,2.2982,3.3195508,2.808875322341919,0.4801,0.6176557,0.90713555,0.7623956203460693,0.7619,2,2.456613540649414,3.6070550680160522,3.0318342447280884,0.54358,0.07159427553415298,0.3119746595621109,0.19178446382284164,0.99053,2.4246987104415894,3.446085214614868,2.935391902923584,0.4637,0.8121168613433838,1.1914382576942444,1.0017775297164917,0.7335499999999999,56,1,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
66,14,2,0.67812,1.9975888,0.1765413346737623,0.99954,0.0062814252,0.005073208874464037,0.5139,2.9132898,0.27114167784750465,0.7084,1.547441,0.1730720778435469,0.68466,1.4599167,0.08909390419512987,0.99056,0.069836214,0.043911317490339274,0.5385,1.9598652,0.15038414740413425,0.72,1.1179789,0.10932858088016509,2.2315264,3.3137875,2.7726569175720215,0.5965,0.065848924,0.27240172,0.16912531852722168,0.99056,2.2749996,3.1230426,2.699021100997925,0.4884,0.6335306,0.91616356,0.7748470902442932,0.7568,2,2.4417402744293213,3.6505082845687866,3.0461243391036987,0.5442899999999999,0.0710969902575016,0.321700781583786,0.19639888405799866,0.99075,2.433076024055481,3.431526303291321,2.932301163673401,0.4631,0.819590300321579,1.1807425618171692,1.000166416168213,0.7363500000000001,56,1,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
67,15,1,0.70282,1.4268085,0.06066664400517939,0.99982,0.0059885085,0.005568860602378845,0.5618,2.0601504,0.0837613550141454,0.766,0.9497948,0.01986736961305142,0.70586,1.238853,0.04374440704584121,0.99648,0.05290416,0.040709383018016805,0.5477,1.8309523,0.11218533392697573,0.7404,1.0175184,0.0840768945783377,1.8992492,2.4224012,2.160825252532959,0.63144,0.0457731,0.14261106,0.09419208019971848,0.99646,1.7629808,2.0481255,1.9055531024932861,0.5593,0.3968355,0.3578632,0.3773493468761444,0.8265,2,1.9598857164382935,2.492576003074646,2.2262308597564697,0.61102,0.0467109140008688,0.14834994077682495,0.09753042832016945,0.99658,1.8109054565429688,2.1134201288223267,1.962162733078003,0.53975,0.42775769531726837,0.38963352143764496,0.40869560837745667,0.8203,56,5,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
68,16,3,0.70364,1.4051831,0.06236450715422628,0.9998,0.00625795,0.005799229513406751,0.5647,1.9930142,0.08462267813235522,0.768,0.9356043,0.021520890155434614,0.7052,1.2375246,0.045063680080771426,0.99608,0.053278755,0.04027059261798857,0.5482,1.8205532,0.11269880563467743,0.7399,1.0146122,0.08690386570692062,1.9179527,2.4217134,2.169832944869995,0.63294,0.046001073,0.14195468,0.09397787600755692,0.99604,1.775382,2.064145,1.9197635650634766,0.5541,0.39063984,0.35256293,0.371601402759552,0.8288,2,1.9364407658576965,2.488910436630249,2.2126755714416504,0.61205,0.046393418684601784,0.14680270105600357,0.0965980589389801,0.99668,1.8187330961227417,2.11470890045166,1.966720998287201,0.5388,0.4187888950109482,0.3886086493730545,0.40369877219200134,0.8197000000000001,56,5,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
69,17,2,0.7066,1.4034107,0.05991823745012282,0.9998,0.005933693,0.0054898491168022135,0.557,2.0295336,0.08648182240724563,0.7624,0.9396907,0.02757091647982597,0.70224,1.2512759,0.04403775929003952,0.99684,0.05312664,0.04125635696649551,0.5539,1.8109457,0.10808725336492063,0.7438,1.007492,0.08091794231832028,1.886912,2.4718835,2.1793978214263916,0.63092,0.04590585,0.14441916,0.09516251087188721,0.997,1.7963513,2.061809,1.9290802478790283,0.5414,0.3874751,0.3499561,0.3687155842781067,0.8271,2,1.9704782962799072,2.5181580781936646,2.244318127632141,0.6118300000000001,0.046666644513607025,0.1487966924905777,0.09773167222738266,0.99632,1.840078890323639,2.103568196296692,1.9718235731124878,0.53925,0.4303898364305496,0.3945259600877762,0.4124578982591629,0.8185,56,5,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
70,18,1,0.3651,3.857424,0.20243559456974264,0.99978,0.006375836,0.005786311347484589,0.3036,4.273731,0.2404869214490056,0.7541,1.0561651,0.04526833352148532,0.34642,3.102661,0.1572020224374533,0.8636,0.462889,0.05454172844886778,0.3168,3.2623756,0.17919252734631302,0.7262,0.96188104,0.04074695829749107,2.695007,3.812883,3.2539448738098145,0.27418,0.43951777,1.2689487,0.8542332053184509,0.8636,2.6516864,3.6873586,3.169522523880005,0.2679,0.30383557,0.4577916,0.3808135986328125,0.8321,2,2.7863285541534424,3.937162160873413,3.3617453575134277,0.26297000000000004,0.4374871999025345,1.3140588998794556,0.8757730424404144,0.86416,2.7573533058166504,3.8141826391220093,3.2857680320739746,0.25945,0.3640906661748886,0.5566658675670624,0.4603782594203949,0.8098000000000001,56,3,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
71,19,3,0.36954,3.7716002,0.20077652961373324,0.99982,0.0059965802,0.00549090184569359,0.3041,4.256757,0.2447912535011768,0.7488,1.0576631,0.04896262203752997,0.35228,3.0424187,0.15387779182374478,0.86434,0.45936534,0.05629805865347384,0.3155,3.2660677,0.1846017892941833,0.7273,0.9503406,0.037046121950447555,2.7295654,3.8402221,3.284893751144409,0.27158,0.43699232,1.2819164,0.859454333782196,0.86434,2.6964376,3.7185235,3.2074804306030273,0.2687,0.3080226,0.46536386,0.38669323921203613,0.8257,2,2.7873393297195435,3.895129919052124,3.341234564781189,0.26463000000000003,0.4399745613336563,1.325678825378418,0.8828266859054565,0.86385,2.7528222799301147,3.8090447187423706,3.2809336185455322,0.2539,0.37246061861515045,0.5599923729896545,0.4662264883518219,0.80615,56,3,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
72,20,2,0.37476,3.7455826,0.19375358736366033,0.99982,0.0061009694,0.00562762997150421,0.3042,4.239876,0.24236388479620216,0.7474,1.0651653,0.048555886292457585,0.35564,3.041923,0.14877523036628962,0.86402,0.45951486,0.054403694369196884,0.3151,3.2556832,0.1778070425629616,0.7258,0.9600252,0.038578025892376896,2.7331452,3.8189366,3.276041030883789,0.27152,0.43688685,1.2698692,0.8533780574798584,0.86406,2.6940913,3.7487237,3.221407413482666,0.261,0.30456597,0.45550606,0.38003599643707275,0.8257,2,2.7748907804489136,3.90115225315094,3.3380215167999268,0.26456,0.43961361050605774,1.32193261384964,0.8807730972766876,0.86393,2.7610057592391968,3.832641363143921,3.296823501586914,0.2526,0.36900028586387634,0.5546616315841675,0.4618309587240219,0.8055,56,3,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
73,21,1,0.33706,4.8118086,0.38318818764269347,0.99942,0.0066893348,0.005215323947668077,0.27,5.404357,0.43817932745069266,0.7145,1.5538824,0.1647185419559479,0.32974,3.361311,0.21417716129779812,0.838,0.5333114,0.034753401384949686,0.3018,3.5584524,0.23366618613451717,0.7079,1.061522,0.05888793897479775,3.367615,5.1873894,4.277502059936523,0.2396,0.512997,1.7216119,1.1173044443130493,0.83792,3.3844984,5.140868,4.262683391571045,0.2356,0.47365,0.949588,0.7116190195083618,0.7764,2,3.626099944114685,5.529942512512207,4.578021287918091,0.21911,0.5140604078769684,1.8737676739692688,1.1939140558242798,0.83797,3.6559715270996094,5.507292985916138,4.581632137298584,0.20565,0.6813714802265167,1.335666298866272,1.008518934249878,0.73405,56,1,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
74,22,3,0.32834,4.846721,0.38965516524165866,0.99932,0.007190551,0.005420804271697996,0.2771,5.4291544,0.43016245308071366,0.7116,1.5640619,0.172239760440588,0.32874,3.3824294,0.21286039414197208,0.83944,0.5278971,0.034707987623214726,0.2983,3.5231664,0.2383762494266033,0.7069,1.0479368,0.06188751294314862,3.3990839,5.199719,4.29940128326416,0.23652,0.50657326,1.6839066,1.0952398777008057,0.83946,3.348845,5.099302,4.22407341003418,0.2318,0.46958345,0.9331911,0.7013872861862183,0.7765,2,3.60852313041687,5.476197004318237,4.542359828948975,0.21975,0.515817403793335,1.8712905049324036,1.1935539841651917,0.83736,3.591334104537964,5.427277565002441,4.509305715560913,0.21660000000000001,0.6756843626499176,1.3349822163581848,1.00533327460289,0.732,56,1,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
75,23,2,0.32786,4.947909,0.39365226058900343,0.99954,0.0062814252,0.005073208874464037,0.2683,5.492638,0.43812668346464634,0.7084,1.547441,0.1730720778435469,0.32804,3.4339616,0.21873994884520764,0.8367,0.5325702,0.030086981126070004,0.2905,3.679452,0.25048235626965765,0.7074,1.0533164,0.060624113935232156,3.4429963,5.2219048,4.3324503898620605,0.23698,0.51231843,1.7185377,1.11542809009552,0.83674,3.4111085,5.075325,4.243216514587402,0.2338,0.47656447,0.9439251,0.7102447748184204,0.7738,2,3.611537456512451,5.538645029067993,4.575091123580933,0.21719,0.5141534507274628,1.8998883366584778,1.207020878791809,0.83863,3.62463915348053,5.4091596603393555,4.516899585723877,0.20945,0.6818169355392456,1.3379364609718323,1.0098766684532166,0.73125,56,1,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
76,24,1,0.38398,3.527735,0.15732681146770713,0.99982,0.0059885085,0.005568860602378845,0.3076,3.9983125,0.20943016041368245,0.766,0.9497948,0.01986736961305142,0.35098,3.0368357,0.1470633430966735,0.86968,0.44282836,0.05810741806983946,0.3141,3.2712998,0.1780059100165963,0.7355,0.936242,0.028435554447770114,2.5492833,3.4528573,3.001070261001587,0.2836,0.4190742,1.1433163,0.7811952233314514,0.8698,2.518692,3.369777,2.9442343711853027,0.2757,0.24530283,0.33624703,0.290774941444397,0.846,2,2.6040843725204468,3.521049380302429,3.062566876411438,0.27514,0.4159098267555237,1.1632533073425293,0.7895815670490265,0.8722399999999999,2.5882177352905273,3.443944215774536,3.016080856323242,0.26765,0.28213460743427277,0.38793593645095825,0.3350352644920349,0.83175,56,5,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
77,25,3,0.37692,3.5823126,0.16410051265776154,0.9998,0.00625795,0.005799229513406751,0.303,4.0652637,0.2126833314344287,0.768,0.9356043,0.021520890155434614,0.35168,3.0431852,0.14639436526447536,0.8707,0.44279265,0.06003908230185508,0.3198,3.2401905,0.17209362932294606,0.7311,0.9308057,0.03334840979278088,2.5683486,3.497698,3.0330233573913574,0.27706,0.41815427,1.1411585,0.7796563506126404,0.8707,2.5363073,3.3791602,2.957733631134033,0.277,0.24066308,0.3351337,0.28789839148521423,0.8467,2,2.5984976291656494,3.540034532546997,3.0692660808563232,0.27294,0.4153123199939728,1.1580249071121216,0.786668598651886,0.87164,2.6043871641159058,3.437615156173706,3.021001100540161,0.26535,0.28003329038619995,0.3874772787094116,0.3337552845478058,0.8329500000000001,56,5,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
78,26,2,0.3849,3.5014284,0.15602973895728586,0.9998,0.005933693,0.0054898491168022135,0.3118,3.9274132,0.20068422516286372,0.7624,0.9396907,0.02757091647982597,0.36088,2.9656718,0.13842815304219724,0.87358,0.43511602,0.06076198776900767,0.3202,3.1853507,0.17523074886500836,0.7323,0.9386008,0.03503735528290272,2.5611942,3.4788582,3.020026206970215,0.28014,0.41175133,1.1343967,0.7730740308761597,0.87366,2.5589726,3.3720264,2.9654994010925293,0.2684,0.24520297,0.33529913,0.2902510464191437,0.8511,2,2.598673462867737,3.547191858291626,3.072932720184326,0.27429000000000003,0.41996434330940247,1.1775365471839905,0.7987504601478577,0.87026,2.5541406869888306,3.3824695348739624,2.9683051109313965,0.2681,0.28212589025497437,0.38999269902706146,0.3360593020915985,0.83815,56,5,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
79,27,1,0.7475,1.1745385,0.027115088698267932,0.99978,0.006375836,0.005786311347484589,0.5581,2.1448798,0.11493360003978012,0.7541,1.0561651,0.04526833352148532,0.74646,0.9979181,0.027279400517642497,0.9813,0.09679009,0.04582652555942534,0.5673,1.7023156,0.09328291884809732,0.7348,1.0510116,0.09273834525346757,1.281858,1.7866454,1.5342516899108887,0.65918,0.088099346,0.2787027,0.18340101838111877,0.9814,1.3293868,1.732984,1.5311853885650635,0.5751,0.4685288,0.47686005,0.47269442677497864,0.8074,2,1.347167730331421,1.8514757752418518,1.5993217825889587,0.6521699999999999,0.08980771526694298,0.2933994382619858,0.19160357862710953,0.98134,1.4138193130493164,1.808791160583496,1.6113052368164062,0.56745,0.5233551263809204,0.5388826727867126,0.5311188697814941,0.7968,56,3,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
80,28,3,0.7566,1.1101419,0.022172891166806215,0.99982,0.0059965802,0.00549090184569359,0.569,2.0925245,0.1088869953855872,0.7488,1.0576631,0.04896262203752997,0.74602,0.9989004,0.024060330469608298,0.982,0.096214324,0.046024648667573914,0.5746,1.7047391,0.0909150421500206,0.7335,1.0545847,0.09512404531538486,1.2300797,1.7252854,1.4776825904846191,0.6669,0.08750719,0.2770018,0.18225449323654175,0.98198,1.2845209,1.660822,1.4726715087890625,0.5868,0.4695469,0.47493267,0.47223979234695435,0.8069,2,1.3226616382598877,1.8359503149986267,1.5793059468269348,0.6567400000000001,0.09006437286734581,0.2982355058193207,0.1941499412059784,0.9811099999999999,1.3929740190505981,1.788800597190857,1.5908873081207275,0.56735,0.529785543680191,0.5377476811408997,0.5337666273117065,0.7939,56,3,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
81,29,2,0.75352,1.119771,0.02368849527299404,0.99982,0.0061009694,0.00562762997150421,0.5587,2.1062796,0.11513354083001616,0.7474,1.0651653,0.048555886292457585,0.75068,0.98648745,0.02994100684016944,0.98072,0.098215,0.04565241929531096,0.5799,1.6954879,0.0850398509427905,0.7292,1.0563527,0.09860315828025343,1.2302771,1.719155,1.4747159481048584,0.6669,0.089433,0.28303888,0.1862359344959259,0.98066,1.3422745,1.6878412,1.5150578022003174,0.5754,0.48361322,0.48375785,0.48368555307388306,0.8021,2,1.3213694095611572,1.8462663292884827,1.5838178992271423,0.65333,0.08921341225504875,0.29271452128887177,0.1909639611840248,0.98167,1.4088959097862244,1.8314340114593506,1.6201649904251099,0.56165,0.5324320793151855,0.5378835797309875,0.5351578593254089,0.7951,56,3,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
82,30,1,0.71046,1.5071496,0.13498295328259471,0.99942,0.0066893348,0.005215323947668077,0.5257,2.8002546,0.26527246241569524,0.7145,1.5538824,0.1647185419559479,0.73392,1.072174,0.00895539575129747,0.96792,0.13775681,0.047742825254797935,0.5682,1.7740482,0.11750922964811325,0.724,1.1095554,0.10086466344296934,1.4660234,2.3008046,1.8834140300750732,0.63134,0.12995005,0.48265356,0.3063018023967743,0.96772,1.6098038,2.3895419,1.9996728897094727,0.5401,0.6070196,0.89743525,0.7522274255752563,0.7667,2,1.7089384198188782,2.7016371488571167,2.20528781414032,0.59838,0.13927112519741058,0.5637160837650299,0.35149361193180084,0.96515,1.8656340837478638,2.8052985668182373,2.3354663848876953,0.5065999999999999,0.7945219278335571,1.1778091788291931,0.9861655533313751,0.7355,56,1,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
83,31,3,0.70806,1.5552322,0.13726524115741254,0.99932,0.007190551,0.005420804271697996,0.525,2.8034594,0.2707251045674086,0.7116,1.5640619,0.172239760440588,0.72588,1.1006491,0.010937875236868871,0.96442,0.14555821,0.0471304517686367,0.5618,1.8084099,0.12084849348515274,0.7237,1.0958804,0.10272122632563113,1.5042514,2.4002185,1.9522349834442139,0.61848,0.13759355,0.5077727,0.3226831257343292,0.96424,1.6380273,2.5304348,2.08423113822937,0.5305,0.61589944,0.91747665,0.7666880488395691,0.7644,2,1.7173970341682434,2.7121862173080444,2.2147916555404663,0.5964499999999999,0.1358291283249855,0.5499109923839569,0.3428700566291809,0.96679,1.9081948399543762,2.9072823524475098,2.4077385663986206,0.5025,0.7794816493988037,1.1666427254676819,0.9730621874332428,0.7361500000000001,56,1,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
84,32,2,0.69876,1.6341972,0.14437503456056114,0.99954,0.0062814252,0.005073208874464037,0.5127,2.8804364,0.27902120495140553,0.7084,1.547441,0.1730720778435469,0.71828,1.143234,0.018358740563988687,0.96624,0.14086966,0.04658851998209953,0.558,1.8671318,0.12474563846588135,0.7238,1.0900317,0.10056016643345357,1.5147761,2.415763,1.9652695655822754,0.61504,0.13261123,0.4992946,0.31595292687416077,0.9662,1.6661276,2.503612,2.084869861602783,0.5309,0.63100773,0.9263342,0.7786709666252136,0.7559,2,1.7440279126167297,2.691352605819702,2.2176902294158936,0.59413,0.13713068515062332,0.5654245316982269,0.351277619600296,0.96608,1.9072911739349365,2.823846220970154,2.36556875705719,0.49824999999999997,0.7913380861282349,1.174471139907837,0.9829046130180359,0.7342500000000001,56,1,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
85,33,1,0.76966,1.0260015,0.024917513290941707,0.99982,0.0059885085,0.005568860602378845,0.5817,1.926052,0.074104584980011,0.766,0.9497948,0.01986736961305142,0.76058,0.9424534,0.038475290498435503,0.98514,0.08556584,0.04388891917347909,0.5792,1.6530722,0.08100559368729589,0.733,1.0504622,0.09659648691415788,1.174653,1.5365976,1.3556253910064697,0.6838,0.07638521,0.2263293,0.1513572484254837,0.98512,1.2287297,1.4626354,1.3456826210021973,0.6009,0.43052578,0.37702653,0.4037761688232422,0.8228,2,1.220072090625763,1.618431806564331,1.4192519187927246,0.67376,0.07971948012709618,0.24242736399173737,0.16107342392206192,0.98403,1.2563059329986572,1.5395154356956482,1.3979106545448303,0.5932,0.45657050609588623,0.41117943823337555,0.4338749796152115,0.8154,56,5,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
86,34,3,0.76328,1.0627173,0.023515947922170165,0.9998,0.00625795,0.005799229513406751,0.5786,1.9316614,0.07644482791721821,0.768,0.9356043,0.021520890155434614,0.75092,0.9943016,0.03548194617331028,0.98378,0.091282986,0.046285621200799924,0.5762,1.6810532,0.07935321174561977,0.7388,1.0285467,0.08952155648171899,1.1899034,1.6031792,1.3965413570404053,0.67476,0.081017494,0.23903695,0.16002722084522247,0.98374,1.22456,1.5494314,1.386995792388916,0.594,0.40948722,0.36770493,0.3885960578918457,0.8287,2,1.2367089986801147,1.6238141059875488,1.4302616119384766,0.6707099999999999,0.07691921666264534,0.2318602129817009,0.15438970923423767,0.98475,1.2811148762702942,1.5622439980506897,1.421679437160492,0.5885,0.45165300369262695,0.407021701335907,0.42933735251426697,0.81495,56,5,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
87,35,2,0.77064,1.0207295,0.02648555229157208,0.9998,0.005933693,0.0054898491168022135,0.5858,1.9016691,0.07139269141703844,0.7624,0.9396907,0.02757091647982597,0.75934,0.9530955,0.03708419806480407,0.98432,0.085696466,0.04391640554189682,0.5792,1.6632512,0.08207968400269748,0.7329,1.0572497,0.09513101817369461,1.1636618,1.5398717,1.35176682472229,0.68468,0.07614977,0.22687748,0.15151362121105194,0.98432,1.1989868,1.4738921,1.3364393711090088,0.6043,0.41693902,0.37195137,0.39444518089294434,0.8265,2,1.219223439693451,1.6186508536338806,1.418937087059021,0.67499,0.07978398352861404,0.2433909922838211,0.16158749163150787,0.9844999999999999,1.2508564591407776,1.5528927445411682,1.401874601840973,0.58925,0.45461079478263855,0.40847615897655487,0.4315434694290161,0.8187,56,5,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
88,0,1,0.99982,0.008656851,0.008147574993371964,0.9998,0.0061996295,0.005683190581798551,0.7502,1.0016878,0.032966835960745816,0.7533,1.0539964,0.042689760401844974,0.98954,0.049378246,0.019556911305189117,0.98914,0.04126819,0.011409419703483576,0.7429,1.0873452,0.12067639167308807,0.7481,1.1552054,0.13511634324491026,0.050699156,0.104455754,0.07757745683193207,0.98948,0.040628865,0.08336201,0.06199543923139572,0.98914,0.5845303,0.3972233,0.49087679386138916,0.8063,0.59308356,0.37575063,0.4844170808792114,0.8228,2,0.055673008784651756,0.11933935061097145,0.08750617876648903,0.98889,0.04599646106362343,0.09821609407663345,0.07210627570748329,0.98914,0.6580325663089752,0.4563126266002655,0.5571725964546204,0.7996000000000001,0.6950218081474304,0.44899463653564453,0.5720082223415375,0.8109500000000001,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
89,1,2,0.99982,0.008713632,0.008217723863124844,0.9998,0.006166613,0.005648195726871491,0.7521,1.0029984,0.03346774807572366,0.7536,1.0471556,0.042740188989043235,0.9886,0.051127423,0.019400614229440685,0.9888,0.042411298,0.011212956835031502,0.747,1.0849347,0.1178754783540964,0.746,1.1723014,0.13837540452182295,0.05198275,0.107954435,0.07996859401464462,0.98846,0.04130978,0.08522592,0.06326784938573837,0.98876,0.57839394,0.3899884,0.4841911792755127,0.8168,0.59404236,0.3635465,0.4787944257259369,0.8313,2,0.054705383256077766,0.11581416800618172,0.08525977656245232,0.98936,0.04508049413561821,0.09642355889081955,0.07075202837586403,0.98935,0.6616918742656708,0.4584447592496872,0.5600683093070984,0.7988,0.6853642463684082,0.4404536932706833,0.5629089772701263,0.8130999999999999,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
90,2,0,0.99986,0.008934923,0.008454043009281157,0.9998,0.006252242,0.0057215574216842625,0.7511,0.9910318,0.031741119587421415,0.7544,1.0552461,0.04709323849380017,0.98922,0.050406422,0.019897036212682725,0.98948,0.042209484,0.01220258389949798,0.7429,1.0882577,0.12266230229437351,0.7486,1.1822885,0.13566735082268716,0.0513195,0.10508581,0.07820265740156174,0.98928,0.041120987,0.084277146,0.06269906461238861,0.98956,0.5777378,0.38476723,0.481252521276474,0.8179,0.58106893,0.36541063,0.4732397794723511,0.8293,2,0.056130774319171906,0.11688879877328873,0.08650978654623032,0.9890300000000001,0.04569304548203945,0.09641775861382484,0.07105540484189987,0.98901,0.6535961329936981,0.4458446055650711,0.5497203767299652,0.80315,0.6759812831878662,0.43814146518707275,0.5570613741874695,0.8136,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
91,3,1,0.99968,0.009809406,0.008845063465833664,0.9994,0.00691185,0.005303117926120755,0.7019,1.4279604,0.157711347463727,0.7087,1.6009408,0.17607062992155553,0.98932,0.04370716,0.014464390785694113,0.98982,0.035767294,0.007736173155307763,0.7398,1.2090412,0.13588895902335643,0.7412,1.320867,0.15168876507282253,0.053668275,0.105067745,0.07936801016330719,0.98908,0.03880404,0.07937472,0.059089381247758865,0.98974,0.8080587,0.71797884,0.7630187273025513,0.7578,0.79619306,0.74259734,0.7693952322006226,0.7753,2,0.06549369171261787,0.12811843305826187,0.09680606424808502,0.9896199999999999,0.05190166085958481,0.1091819517314434,0.08054180443286896,0.99003,1.0767012238502502,0.949562668800354,1.0131319761276245,0.73415,1.1016154885292053,1.0095190405845642,1.0555672645568848,0.7475499999999999,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
92,4,2,0.99964,0.008978909,0.007809021184444424,0.99958,0.0064083673,0.0051832600903511,0.7063,1.4048269,0.15617427850663662,0.7107,1.5621263,0.17323976658582688,0.98918,0.043309163,0.013051943583488457,0.98966,0.036644347,0.006995389659404752,0.7352,1.2459396,0.14438202267587186,0.7437,1.3285995,0.15152417314052585,0.05177017,0.10278583,0.0772780030965805,0.98918,0.039855544,0.08043074,0.06014314293861389,0.9896,0.8093152,0.7318831,0.7705991268157959,0.7597,0.8073656,0.7298042,0.7685849070549011,0.7764,2,0.0619399081915617,0.1327521800994873,0.09734604507684708,0.98979,0.049806464463472366,0.1095539927482605,0.07968022674322128,0.9902200000000001,1.0556986331939697,0.9556163549423218,1.005657434463501,0.73325,1.1198910474777222,0.9992029964923859,1.0595470070838928,0.7451,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
93,5,0,0.99972,0.008947856,0.00783920422196388,0.99956,0.006549045,0.005386873244047163,0.7087,1.4375756,0.1579116678923368,0.7085,1.59243,0.17803737006485462,0.9903,0.040735822,0.01374233205914497,0.9909,0.033343814,0.008095908846855163,0.7328,1.25636,0.14666719936132433,0.7439,1.3473216,0.1536259496003389,0.04898146,0.09690784,0.07294464856386185,0.99038,0.036425266,0.07417197,0.05529861897230148,0.9909,0.79460156,0.7309164,0.7627589702606201,0.7629,0.81173694,0.73697805,0.7743574976921082,0.775,2,0.06311052292585373,0.13444028794765472,0.09877540543675423,0.98921,0.05182613618671894,0.11268110573291779,0.08225362002849579,0.9896499999999999,1.0502406358718872,0.9527697861194611,1.001505196094513,0.73675,1.1022191047668457,1.0119067132472992,1.0570629239082336,0.745,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
94,6,1,0.99982,0.008651267,0.008165720615386963,0.9998,0.0060739187,0.005613567812442779,0.763,0.92241853,0.021617233258485805,0.7639,0.9502782,0.023487625658512118,0.98898,0.052812997,0.022347015218734726,0.98892,0.04375674,0.013278791667222971,0.7456,1.0505592,0.11468485375344753,0.7473,1.1232755,0.13372712652385232,0.050407838,0.10614745,0.07827764749526978,0.98888,0.040857397,0.08344663,0.062152013182640076,0.98892,0.49763066,0.31723052,0.40743058919906616,0.8307,0.5070297,0.2922593,0.39964449405670166,0.8442,2,0.05319695174694061,0.11224260926246643,0.08271978050470352,0.98882,0.04393970966339111,0.09261595085263252,0.06827782839536667,0.98862,0.5456512570381165,0.35323357582092285,0.44944241642951965,0.81935,0.5629143714904785,0.328082799911499,0.44549858570098877,0.83275,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
95,7,2,0.9998,0.008749875,0.008249921087026595,0.99982,0.0059049646,0.005481594965457917,0.762,0.9189913,0.018844939613342288,0.7674,0.9400355,0.021761595073342327,0.98902,0.052004952,0.021135803253650658,0.98872,0.04332801,0.012777200454473498,0.7436,1.0644501,0.11685307069420817,0.7485,1.1218,0.13280553248226643,0.05068348,0.10319394,0.07693871110677719,0.98906,0.040307462,0.08321096,0.061759211122989655,0.98886,0.49985987,0.31651777,0.4081888198852539,0.8261,0.5095368,0.28661674,0.39807677268981934,0.844,2,0.05380463972687721,0.11458536610007286,0.08419500291347504,0.98878,0.043761253356933594,0.09302517026662827,0.06839321181178093,0.98892,0.535998523235321,0.34912824630737305,0.44256338477134705,0.8164499999999999,0.5615400075912476,0.3274744600057602,0.4445072263479233,0.83165,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
96,8,0,0.99974,0.008892414,0.008245733796358106,0.9998,0.0062054168,0.005735637551546099,0.7638,0.90824515,0.01888923795968294,0.7642,0.9391125,0.02622709479033947,0.98866,0.053724054,0.022111729259490964,0.98868,0.04455013,0.013175716941356653,0.7428,1.0468725,0.11612801475226883,0.7504,1.1128246,0.1285046299368143,0.051403906,0.10679076,0.07909733057022095,0.9886,0.041587196,0.08370936,0.06264828145503998,0.98872,0.48674962,0.31793004,0.4023398160934448,0.8296,0.49114707,0.2885997,0.3898733854293823,0.846,2,0.05341641791164875,0.1121099479496479,0.0827631838619709,0.989,0.04357570596039295,0.09058377891778946,0.06707974150776863,0.98886,0.5383342802524567,0.34920674562454224,0.44377052783966064,0.82165,0.5537153780460358,0.3267076909542084,0.44021153450012207,0.83545,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
97,9,1,0.9998,0.008710053,0.008162580649852754,0.9998,0.0061996295,0.005683190581798551,0.7537,1.0021878,0.03127618896067143,0.7533,1.0539964,0.042689760401844974,0.99932,0.011520487,0.009750531955957417,0.99948,0.0066234125,0.005333196325302122,0.7431,1.0684528,0.11039352633953094,0.7451,1.1562668,0.133300146150589,0.020508962,0.023032986,0.02177097275853157,0.99932,0.012847464,0.010470125,0.01165879424661398,0.99964,0.61830306,0.46539867,0.5418508648872375,0.7972,0.6720673,0.4543089,0.5631880760192871,0.8073,2,0.02347660530358553,0.027266865596175194,0.025371734984219074,0.99953,0.01648298278450966,0.014337604865431786,0.015410293824970722,0.9996700000000001,0.6542044281959534,0.5007050931453705,0.5774547755718231,0.794,0.7105505168437958,0.5057356953620911,0.6081431210041046,0.7995,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
98,10,2,0.99984,0.008904942,0.008365325095653532,0.9998,0.006166613,0.005648195726871491,0.7526,1.0023494,0.03134441767632962,0.7536,1.0471556,0.042740188989043235,0.99944,0.012022944,0.010338483731746676,0.99956,0.006883836,0.005771553201675413,0.7484,1.0455385,0.10407645668685436,0.7513,1.1308091,0.12480775008797645,0.02063865,0.024144085,0.022391367703676224,0.99948,0.012172241,0.010932514,0.011552377603948116,0.9996,0.619363,0.47568676,0.5475248694419861,0.793,0.65519685,0.46589053,0.5605436563491821,0.8065,2,0.0239177281036973,0.026696817949414253,0.025307273492217064,0.99947,0.016280573792755604,0.014253300614655018,0.01526693720370531,0.9996700000000001,0.6685046553611755,0.5100165009498596,0.5892605781555176,0.7869999999999999,0.7119288444519043,0.505925863981247,0.6089273393154144,0.8021499999999999,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
99,11,0,0.99978,0.009046995,0.008437146708965301,0.9998,0.006252242,0.0057215574216842625,0.7496,0.990642,0.035690402296185496,0.7544,1.0552461,0.04709323849380017,0.99958,0.011461648,0.010085880880355835,0.99966,0.0068736994,0.005845625464916228,0.7453,1.0428913,0.10723976548910143,0.7481,1.1276702,0.12591156342327597,0.02088239,0.022817736,0.021850064396858215,0.9996,0.012216645,0.010725984,0.01147131435573101,0.99978,0.6074736,0.46776527,0.5376194715499878,0.7997,0.64080304,0.4601939,0.5504984855651855,0.8128,2,0.024671394377946854,0.02755639050155878,0.02611389197409153,0.99936,0.016538692638278008,0.013937464449554682,0.015238078311085701,0.9996,0.6498831808567047,0.49998441338539124,0.574933797121048,0.7922,0.6956982314586639,0.5000287741422653,0.597863495349884,0.80075,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
100,12,1,0.99964,0.009691875,0.00857627147555351,0.9994,0.00691185,0.005303117926120755,0.7089,1.4224765,0.151942250201106,0.7087,1.6009408,0.17607062992155553,0.9994,0.009826044,0.008267092459201814,0.99958,0.005608882,0.004580473380088804,0.7372,1.1422293,0.12465476017892362,0.7426,1.2438474,0.14074154693186286,0.026083335,0.0256397,0.02586151659488678,0.99924,0.015414815,0.011931469,0.013673141598701477,0.99938,0.866917,0.8716978,0.8693073987960815,0.7469,0.9032667,0.9364961,0.9198814034461975,0.7603,2,0.03619460016489029,0.032717032358050346,0.03445581719279289,0.99933,0.02643103338778019,0.01934609469026327,0.022888564504683018,0.99928,0.980322390794754,0.9878821074962616,0.9841022491455078,0.73715,1.048324167728424,1.0774800777435303,1.0629020929336548,0.74305,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
101,13,2,0.9996,0.00905352,0.007786105185747147,0.99958,0.0064083673,0.0051832600903511,0.7087,1.3988466,0.15409739221930502,0.7107,1.5621263,0.17323976658582688,0.9996,0.009153558,0.007909726823568343,0.99956,0.0055402033,0.00443325782895088,0.7374,1.167203,0.12584726548790934,0.7414,1.2771574,0.14210379588305952,0.024508422,0.024520596,0.024514509364962578,0.99944,0.014811259,0.011812232,0.013311745598912239,0.9995,0.85926604,0.8590508,0.8591583967208862,0.7502,0.9065997,0.92650384,0.9165517687797546,0.7575,2,0.03311504051089287,0.0342804417014122,0.033697741106152534,0.99923,0.024436045438051224,0.019029170274734497,0.02173260785639286,0.99945,0.9761243164539337,0.973860114812851,0.9749922156333923,0.73735,1.0590976476669312,1.0667635798454285,1.0629305839538574,0.74055,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
102,14,0,0.99954,0.009014499,0.007732133301496507,0.99956,0.006549045,0.005386873244047163,0.7134,1.4283324,0.15342176302075386,0.7085,1.59243,0.17803737006485462,0.99942,0.0091341995,0.007612948813438417,0.9996,0.0051054317,0.004121804400682449,0.7357,1.1710832,0.1281536552488804,0.7355,1.2783406,0.14589789284467697,0.024684634,0.02418617,0.02443540096282959,0.99924,0.014977675,0.011175343,0.013076508417725563,0.99944,0.86474943,0.88802695,0.8763881921768188,0.7431,0.89341855,0.9209364,0.9071774482727051,0.7555,2,0.033657802268862724,0.03414982743561268,0.0339038148522377,0.9993000000000001,0.024921630509197712,0.019803876988589764,0.022362753748893738,0.99937,0.9788223505020142,1.0112299025058746,0.9950261116027832,0.73475,1.0271424055099487,1.062273621559143,1.044708013534546,0.7434499999999999,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
103,15,1,0.99978,0.00868448,0.008148926686048505,0.9998,0.0060739187,0.005613567812442779,0.7625,0.91962814,0.01794144237935543,0.7639,0.9502782,0.023487625658512118,0.99952,0.012617252,0.010949178664684298,0.99962,0.0069992854,0.005993708208799361,0.7454,1.0541952,0.10476513389050959,0.7453,1.1416448,0.12602452373504636,0.018371195,0.022711797,0.020541496574878693,0.9995,0.011032867,0.009752002,0.010392434895038605,0.99958,0.5417109,0.3798621,0.46078652143478394,0.8121,0.56511223,0.35956275,0.4623374938964844,0.8246,2,0.020343073643743992,0.025084592401981354,0.022713832557201385,0.99946,0.013441303744912148,0.011822329834103584,0.012631816789507866,0.99958,0.5702362656593323,0.4031291604042053,0.4866827130317688,0.8074,0.6000856161117554,0.38498641550540924,0.4925360083580017,0.8215,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
104,16,2,0.99982,0.00861182,0.008124908715486528,0.99982,0.0059049646,0.005481594965457917,0.7662,0.91257286,0.01968075072318316,0.7674,0.9400355,0.021761595073342327,0.99942,0.012507748,0.010822363344430925,0.99956,0.0068571675,0.005814743083715437,0.7412,1.0558847,0.10862819771766663,0.7407,1.144208,0.1305817519247532,0.01869951,0.022897026,0.020798267796635628,0.99944,0.010570133,0.009450499,0.010010316036641598,0.99962,0.5436411,0.39298403,0.4683125615119934,0.8108,0.5796271,0.3765785,0.47810280323028564,0.8198,2,0.02047644928097725,0.025263621471822262,0.022870034910738468,0.99949,0.013056193944066763,0.011929935310035944,0.012493064627051353,0.99961,0.5656633675098419,0.40520498156547546,0.4854341745376587,0.8078000000000001,0.6006368100643158,0.38573260605335236,0.4931847006082535,0.81955,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
105,17,0,0.99974,0.008879228,0.008254871031045915,0.9998,0.0062054168,0.005735637551546099,0.7666,0.90191144,0.01744234099686146,0.7642,0.9391125,0.02622709479033947,0.99946,0.012586589,0.010975870918035507,0.99956,0.0071749315,0.0061352727103233355,0.7482,1.036106,0.10257178823947906,0.7519,1.1113571,0.11959967568218709,0.018517694,0.022666035,0.020591864362359047,0.9996,0.011038888,0.009739365,0.01038912683725357,0.99952,0.5211104,0.36598954,0.4435499906539917,0.8168,0.55009997,0.35462362,0.4523617923259735,0.8289,2,0.020897873677313328,0.024892008863389492,0.02289494127035141,0.99951,0.013659565709531307,0.011629972141236067,0.012644768692553043,0.99963,0.5629738867282867,0.4030124396085739,0.48299315571784973,0.8062,0.5953652262687683,0.3937774747610092,0.49457134306430817,0.817,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
106,18,1,0.99978,0.008873939,0.008258307706117627,0.9998,0.0061996295,0.005683190581798551,0.7491,0.99773633,0.03578074995577337,0.7533,1.0539964,0.042689760401844974,0.99986,0.008455329,0.008021754318475724,0.9998,0.004324268,0.003920255600214002,0.7498,0.9741665,0.07285301946848631,0.7463,1.015709,0.10425510304272174,0.018444743,0.020249581,0.019347161054611206,0.99976,0.012386719,0.009476254,0.010931486263871193,0.99992,0.57718265,0.56133497,0.5692588090896606,0.7841,0.6222146,0.567809,0.595011830329895,0.7913,2,0.020032010041177273,0.02105033863335848,0.020541174337267876,0.9997400000000001,0.014753120020031929,0.010966147761791945,0.012859633658081293,0.9998400000000001,0.5972190201282501,0.5789492428302765,0.5880841612815857,0.78345,0.6266160607337952,0.5776877999305725,0.6021519303321838,0.7936,56,3,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
107,19,2,0.99978,0.009021599,0.0083994701218605,0.9998,0.006166613,0.005648195726871491,0.7503,1.0030439,0.03547150536775589,0.7536,1.0471556,0.042740188989043235,0.99982,0.008089361,0.007612321155071256,0.99978,0.0043376493,0.0038836727643012992,0.7473,0.98574656,0.07538138886243106,0.7498,1.0203612,0.0991027076870203,0.018739311,0.019253641,0.018996477127075195,0.99976,0.012104239,0.009328221,0.010716229677200317,0.99998,0.5963715,0.5829595,0.5896654725074768,0.781,0.6167763,0.57162964,0.594202995300293,0.7982,2,0.020446193404495716,0.021664774976670742,0.02105548419058323,0.99978,0.01445635687559843,0.011028663720935583,0.012742510065436363,0.99987,0.5917358994483948,0.5837691426277161,0.5877525210380554,0.7843,0.6199570596218109,0.5710026621818542,0.5954798758029938,0.7947500000000001,56,3,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
108,20,0,0.99992,0.008924881,0.008522609213590623,0.9998,0.006252242,0.0057215574216842625,0.7505,0.9947166,0.035437979456782336,0.7544,1.0552461,0.04709323849380017,0.99978,0.008397804,0.00778452451825142,0.99978,0.004463593,0.003980017278194426,0.7441,0.9764377,0.07945958745926619,0.7469,1.0072244,0.10070776686370374,0.01849623,0.019951887,0.019224058836698532,0.99982,0.012393681,0.009880685,0.011137183755636215,0.9999,0.5791643,0.57413924,0.5766518115997314,0.7866,0.6000924,0.571178,0.5856351852416992,0.7959,2,0.020320062525570393,0.021394495852291584,0.020857278257608414,0.9998400000000001,0.014557198621332645,0.010780497454106808,0.012668848037719727,0.99985,0.5981147289276123,0.5860583782196045,0.5920865535736084,0.78375,0.6259678602218628,0.585925281047821,0.6059465408325195,0.7926500000000001,56,3,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
109,21,1,0.99978,0.008607201,0.008078740541934968,0.9998,0.0060739187,0.005613567812442779,0.7612,0.9136288,0.01583814191967249,0.7639,0.9502782,0.023487625658512118,0.99982,0.008369685,0.00792103531479835,0.9998,0.0042177113,0.0038066685092449167,0.7472,0.97912824,0.07724318069517613,0.7493,1.0069913,0.0987755622625351,0.016071478,0.017731115,0.016901295632123947,0.9998,0.011151758,0.008183805,0.009667782112956047,0.99984,0.54385096,0.48398232,0.5139166116714478,0.7936,0.55473435,0.46241984,0.5085771083831787,0.8087,2,0.017001448199152946,0.0181644419208169,0.017582944594323635,0.9998100000000001,0.012309177312999964,0.009006473701447248,0.010657825507223606,0.99979,0.5364735424518585,0.48382286727428436,0.5101481974124908,0.7948999999999999,0.5601532161235809,0.4679085314273834,0.5140308737754822,0.8097,56,5,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
110,22,2,0.99984,0.008608288,0.008141793681383132,0.99982,0.0059049646,0.005481594965457917,0.76,0.92081463,0.022982740412652494,0.7674,0.9400355,0.021761595073342327,0.99982,0.008306221,0.007826221176385878,0.9998,0.004259164,0.0038651470148563394,0.7444,0.98752725,0.07980282439887522,0.7498,1.0178318,0.09895868009030821,0.016062608,0.017553333,0.01680796965956688,0.9999,0.010575615,0.007957086,0.009266350418329239,0.99994,0.5324925,0.48044488,0.5064687132835388,0.7968,0.5513518,0.45549595,0.5034238696098328,0.8123,2,0.01708909310400486,0.018312075175344944,0.017700583674013615,0.99977,0.011891799978911877,0.008919754065573215,0.010405777022242546,0.99989,0.536843478679657,0.48714520037174225,0.5119943618774414,0.79615,0.5562964975833893,0.4730455130338669,0.5146710276603699,0.8081,56,5,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
111,23,0,0.99986,0.008861337,0.008421812559366224,0.9998,0.0062054168,0.005735637551546099,0.7649,0.90089226,0.018988374195992946,0.7642,0.9391125,0.02622709479033947,0.99984,0.008268555,0.007797701835632321,0.99978,0.004514969,0.004029820219278339,0.7391,1.0032046,0.08323251315504314,0.7474,1.0358572,0.09926778099536895,0.016742397,0.017302576,0.01702248677611351,0.99974,0.011112425,0.008394155,0.009753289632499218,0.99994,0.5267721,0.4860915,0.5064318180084229,0.8003,0.5545094,0.4774099,0.515959620475769,0.8082,2,0.017884381115436554,0.018663414753973484,0.01827389746904373,0.99978,0.012493607122451067,0.008827566634863615,0.010660586878657341,0.99988,0.540776789188385,0.4893435090780258,0.515060156583786,0.7950999999999999,0.5548081994056702,0.47272205352783203,0.5137651264667511,0.8069500000000001,56,5,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
112,24,1,0.99962,0.009755554,0.008544542016983033,0.9994,0.00691185,0.005303117926120755,0.7027,1.4360144,0.1587739468634128,0.7087,1.6009408,0.17607062992155553,0.9998,0.0086783925,0.008088737577199938,0.99968,0.004871807,0.004159034452438355,0.7419,0.991093,0.08063134617209433,0.7435,1.0279546,0.10291013763844965,0.02380053,0.028203774,0.026002151891589165,0.99954,0.014398749,0.014501822,0.014450285583734512,0.99964,0.8064799,1.0639101,0.9351949691772461,0.7274,0.82396525,1.1305307,0.977247953414917,0.7416,2,0.02909238263964653,0.03096318617463112,0.030027784407138824,0.99956,0.02138097584247589,0.017885634675621986,0.01963330525904894,0.9994,0.843363881111145,1.0967459082603455,0.9700548648834229,0.7315,0.8719689846038818,1.1756204962730408,1.023794710636139,0.73915,56,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
113,25,2,0.99972,0.008751919,0.007936790206432344,0.99958,0.0064083673,0.0051832600903511,0.7081,1.4129002,0.1550450123131275,0.7107,1.5621263,0.17323976658582688,0.99982,0.007978807,0.007443738834857943,0.9998,0.004421613,0.0038772744333744045,0.7432,1.0072212,0.08023079277426007,0.7501,1.036975,0.09642442333102227,0.021696612,0.02572366,0.023710135370492935,0.99966,0.014182789,0.01352166,0.013852224685251713,0.99974,0.79268116,1.0297321,0.9112066030502319,0.7366,0.8251592,1.1020199,0.9635895490646362,0.7393,2,0.025957654230296612,0.03176361136138439,0.028860632330179214,0.9996499999999999,0.01952005084604025,0.018141156993806362,0.018830603919923306,0.99956,0.8165723383426666,1.0647161602973938,0.940644234418869,0.73265,0.8578319549560547,1.1366667747497559,0.9972493648529053,0.7402500000000001,56,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
114,26,0,0.99964,0.009335113,0.008179945074319838,0.99956,0.006549045,0.005386873244047163,0.7094,1.4287812,0.15387870332598683,0.7085,1.59243,0.17803737006485462,0.99974,0.008106521,0.007407722097635267,0.9998,0.004362396,0.0038211462759971605,0.743,0.99920255,0.08339354973733426,0.7472,1.0333643,0.10203915770351887,0.02280875,0.026632857,0.024720802903175354,0.99962,0.014534367,0.013438663,0.013986514881253242,0.99964,0.7929914,1.0345904,0.9137908816337585,0.7376,0.81428057,1.1066185,0.9604495763778687,0.7432,2,0.027460195124149323,0.03197802882641554,0.029719111509621143,0.9996499999999999,0.02013279590755701,0.018326491117477417,0.019229643046855927,0.9995799999999999,0.8133123815059662,1.0738295912742615,0.943571001291275,0.7324999999999999,0.8484345078468323,1.1417142748832703,0.9950744211673737,0.7406999999999999,56,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
115,0,1,0.80372,3.7027671,0.13264944148659702,0.99982,0.005938248,0.005482584953308103,0.6031,4.5296006,0.16276535780429846,0.7552,1.049935,0.04141654373705389,0.8035,2.288671,0.13694403470396993,0.99872,0.01461581,0.011405710743665691,0.5753,3.2514741,0.23646473545432092,0.7133,1.3778992,0.14796899230778213,4.5210743,5.7592373,5.140155792236328,0.68428,0.02318305,0.043138746,0.033160898834466934,0.99874,4.78171,5.828767,5.305238723754883,0.5303,0.9022769,0.731655,0.8169659376144409,0.763,2,4.76728367805481,5.907086610794067,5.3371851444244385,0.6834,0.022646105848252773,0.04023247957229614,0.031439293175935745,0.9991300000000001,4.9967851638793945,5.9918787479400635,5.4943320751190186,0.5210999999999999,0.9079182744026184,0.7297171056270599,0.8188177049160004,0.76355,56,3,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200
116,1,2,0.80434,3.6626635,0.133683879481554,0.9998,0.006309515,0.005779713774919509,0.6025,4.4722633,0.15746625688374047,0.7531,1.0505441,0.0456776670962572,0.80334,2.292816,0.13798920016169547,0.9991,0.012979214,0.010535354293584823,0.571,3.2972696,0.23105768856406217,0.7168,1.3561547,0.1459152955532074,4.5399804,5.780158,5.160069465637207,0.68286,0.022462027,0.037690815,0.030076421797275543,0.99914,4.7441006,5.861536,5.302818298339844,0.5186,0.88629675,0.74044895,0.8133728504180908,0.7663,2,4.754271030426025,5.852270126342773,5.30327033996582,0.6854199999999999,0.02412548754364252,0.042903728783130646,0.033514609560370445,0.9989399999999999,4.971056699752808,5.882549524307251,5.426803112030029,0.5264,0.8963811993598938,0.7448055148124695,0.8205933570861816,0.762,56,3,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200
117,2,0,0.80082,5.247624,0.19763526380896565,0.9998,0.0061231246,0.0055978871047496805,0.6039,6.032148,0.22564297856092455,0.7521,1.0643162,0.047255140787363044,0.80074,2.75758,0.2102521666073799,0.99902,0.013942079,0.01136570652127266,0.5709,3.7194781,0.29714336525499824,0.7122,1.3582457,0.150485884770751,4.954781,7.172443,6.06361198425293,0.68196,0.022858592,0.041040946,0.03194976970553398,0.99916,5.00961,6.968454,5.989031791687012,0.5337,0.90419036,0.7402653,0.8222278356552124,0.759,2,4.679781675338745,7.114550352096558,5.897166013717651,0.68379,0.023498360998928547,0.04111052677035332,0.032304443418979645,0.99895,4.843210935592651,7.0988359451293945,5.9710235595703125,0.52755,0.8995114266872406,0.7307752370834351,0.8151433169841766,0.76525,56,3,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200
118,3,1,0.79942,6.38982,0.19486929714679713,0.99948,0.0063214283,0.005039388219118117,0.5686,7.3977084,0.31896842726469044,0.7059,1.5774096,0.175854516094923,0.80142,2.7869055,0.20829982622504234,0.99914,0.014878974,0.012189988926649093,0.5593,3.8996577,0.3109527299165726,0.7111,1.3890511,0.1500904911905527,5.049615,8.34514,6.697377681732178,0.68092,0.026166355,0.061070673,0.04361851513385773,0.99896,5.3430185,8.570865,6.956941604614258,0.498,1.1127259,1.299462,1.2060939073562622,0.718,2,5.266769647598267,8.333952903747559,6.800361394882202,0.68242,0.028625477105379105,0.06521296873688698,0.04691922292113304,0.99852,5.63848090171814,8.681543350219727,7.1600120067596436,0.49539999999999995,1.117794156074524,1.3029451966285706,1.2103697061538696,0.7152499999999999,56,1,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200
119,4,2,0.8063,5.1882944,0.19480804876685145,0.9994,0.00691185,0.005303117926120755,0.564,6.5855217,0.3238900762230158,0.7087,1.6009408,0.17607062992155553,0.80288,2.9197721,0.20891187088012692,0.999,0.014919438,0.012157058763504031,0.5697,3.9515667,0.3020221346497535,0.711,1.3622849,0.15094683153629299,5.0265346,7.455308,6.2409210205078125,0.68538,0.027666492,0.060115382,0.04389093816280365,0.99876,5.5998454,8.091665,6.845755577087402,0.4899,1.0730147,1.2896852,1.1813499927520752,0.724,2,5.149740695953369,7.442198753356934,6.295969724655151,0.6862999999999999,0.03013338427990675,0.06545500457286835,0.047794194892048836,0.99856,5.667924880981445,8.02332878112793,6.8456268310546875,0.49360000000000004,1.1171201467514038,1.3122970461845398,1.2147085666656494,0.7192000000000001,56,1,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200
120,5,0,0.80164,7.0924706,0.07778739122509956,0.99948,0.0063194763,0.004938371465206145,0.5632,8.286991,0.20148562566936018,0.7047,1.5986979,0.17848325272798535,0.8048,3.209632,0.2071774097681046,0.9986,0.015664268,0.011943369221687318,0.5648,4.3309584,0.3068987539470196,0.7134,1.3799443,0.15155246836543088,5.4097533,8.987237,7.198494911193848,0.6839,0.026979804,0.06488712,0.04593346267938614,0.9984,5.7906046,9.374144,7.582374095916748,0.4953,1.112644,1.2744974,1.193570613861084,0.7191,2,5.034184455871582,8.99995470046997,7.017069578170776,0.68312,0.028858564794063568,0.0652170442044735,0.04703780449926853,0.99882,5.368577718734741,9.299449443817139,7.3340137004852295,0.49834999999999996,1.1076520085334778,1.2957574725151062,1.201704740524292,0.71765,56,1,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200
121,6,1,0.80404,3.1830595,0.11374091687321664,0.9998,0.006121583,0.005660846705436704,0.6104,3.910671,0.1190174004882574,0.7652,0.94365823,0.026874412271380422,0.798,2.2533693,0.11799847971320152,0.99884,0.015275669,0.012205749030113221,0.5669,3.1866763,0.21402522090077397,0.7123,1.3652811,0.14949773458242413,4.320929,5.200614,4.760771751403809,0.68294,0.02198814,0.039987035,0.030987586826086044,0.99896,4.3993115,5.074358,4.736834526062012,0.5365,0.8210418,0.6060478,0.7135448455810547,0.7725,2,4.675620079040527,5.301099538803101,4.988359689712524,0.68595,0.021598695777356625,0.03651508502662182,0.029056889936327934,0.9992,4.9029107093811035,5.348654747009277,5.1257829666137695,0.53145,0.8237777352333069,0.6038496494293213,0.7138136923313141,0.77955,56,5,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200
122,7,2,0.80336,4.357245,0.12844252577424053,0.9998,0.0060500777,0.005624510735273359,0.6185,5.018966,0.12938778911232948,0.7655,0.93404627,0.02065804223418237,0.80512,2.5746777,0.1332504512429237,0.99902,0.013728464,0.010996096923351285,0.5747,3.5633278,0.21948781632781023,0.7178,1.3649726,0.14681833812296394,4.7088413,6.1599393,5.434390068054199,0.68554,0.021122761,0.035208423,0.02816559188067913,0.99898,4.902226,6.1938267,5.548026084899902,0.5322,0.8301223,0.588035,0.7090786695480347,0.7787,2,4.493847131729126,6.2955241203308105,5.394685745239258,0.6834,0.02170839812606573,0.03888424672186375,0.0302963238209486,0.99907,4.657315015792847,6.273016452789307,5.465165853500366,0.5334,0.8238600492477417,0.6080799102783203,0.715969979763031,0.77505,56,5,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200
123,8,0,0.8013,4.133533,0.18396062614679332,0.9998,0.0060054115,0.005550625916719437,0.6143,4.8870473,0.20121695300936696,0.7659,0.9516464,0.024745702207088476,0.8027,2.4305577,0.174357451120615,0.9993,0.013996056,0.011861963263750074,0.5697,3.4414852,0.2921369992017746,0.7105,1.3550571,0.15066749107539656,4.7046533,6.1379175,5.421285629272461,0.68346,0.020930257,0.03635161,0.028640933334827423,0.9993,4.816875,6.137971,5.477422714233398,0.5365,0.8275015,0.6076418,0.7175716161727905,0.7771,2,4.712481737136841,6.046555280685425,5.379518508911133,0.68298,0.021935999393463135,0.038368817418813705,0.03015240840613842,0.99909,4.80472207069397,5.966517448425293,5.385619878768921,0.5366,0.827055811882019,0.596476286649704,0.7117660641670227,0.77605,56,5,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200
124,0,1,0.99986,0.008997035,0.008498044291734693,0.99978,0.006375836,0.005786311347484589,0.751,0.99665624,0.03611820140182972,0.7541,1.0561651,0.04526833352148532,0.99976,0.015812004,0.014654766340255735,0.99964,0.0096200295,0.00855232538342476,0.7186,1.1507543,0.1084275608062744,0.7165,1.2402222,0.13565105012059211,0.11723304,0.15434887,0.13579094409942627,0.9202142857142858,0.01744603,0.025212353,0.021329190582036972,0.99978,0.70690966,0.6647643,0.6858369708061218,0.7602,0.7521745,0.6759672,0.7140708565711975,0.7696,2,0.26045720279216766,0.3251754492521286,0.2928163409233093,0.8656214285714285,0.01889731176197529,0.02471228316426277,0.021804796531796455,0.99973,0.7210316359996796,0.6873180568218231,0.7041748464107513,0.75985,0.7720358669757843,0.6959724128246307,0.7340041399002075,0.77125,56,3,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
125,1,3,0.9998,0.008613997,0.008037977222204208,0.99982,0.0059965802,0.00549090184569359,0.7498,1.0076183,0.040453828412294376,0.7488,1.0576631,0.04896262203752997,0.9997,0.015433779,0.014265414489507671,0.99968,0.0085871555,0.007710582435131076,0.7159,1.1590781,0.11144269615411759,0.7214,1.2360206,0.1309698276489973,0.10665523,0.14126907,0.1239621490240097,0.9263857142857143,0.016680397,0.022602487,0.019641442224383354,0.99982,0.7131924,0.6628688,0.6880306005477905,0.7588,0.7647704,0.67726165,0.7210160493850708,0.7722,2,0.2502586841583252,0.3348444700241089,0.29255157709121704,0.8689071428571429,0.017839530482888222,0.025984924286603928,0.02191222831606865,0.9997499999999999,0.7243828177452087,0.6820934116840363,0.7032380998134613,0.7616,0.7863402366638184,0.6973189115524292,0.7418295741081238,0.7687999999999999,56,3,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
126,2,2,0.9998,0.008620157,0.008100193165540698,0.99982,0.0061009694,0.00562762997150421,0.7508,1.0130557,0.03689833787679673,0.7474,1.0651653,0.048555886292457585,0.99972,0.01581511,0.01462489563822746,0.99974,0.009079763,0.008272900857925413,0.7182,1.1713775,0.10974360307455062,0.7172,1.2617258,0.1370006737679243,0.11832184,0.15791209,0.1381169706583023,0.9161285714285714,0.01710926,0.024099767,0.020604513585567474,0.9998,0.7027026,0.65255105,0.6776268482208252,0.7678,0.76248676,0.65901816,0.7107524871826172,0.7742,2,0.2857040762901306,0.342887818813324,0.3142959475517273,0.8605714285714285,0.018303525634109974,0.025258779525756836,0.021781153045594692,0.99966,0.7176769077777863,0.6790961027145386,0.6983864903450012,0.7585,0.776267796754837,0.684416651725769,0.7303422391414642,0.77045,56,3,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
127,3,1,0.99968,0.008790277,0.007830401178598402,0.99942,0.0066893348,0.005215323947668077,0.7131,1.4238596,0.14889855090677737,0.7145,1.5538824,0.1647185419559479,0.9996,0.016591838,0.014887043623924253,0.99968,0.009903527,0.008840737311840055,0.7217,1.1683533,0.10922932997345924,0.7195,1.2734764,0.13721675888597964,0.13510275,0.1828599,0.1589813232421875,0.9119714285714285,0.02141733,0.03724317,0.02933024987578392,0.99938,0.9273703,1.1454827,1.0364265441894531,0.7245,0.9983152,1.224077,1.1111960411071777,0.7252,2,0.6245237588882446,0.6751342415809631,0.6498290002346039,0.8169,0.025832684710621834,0.04652600735425949,0.03617934696376324,0.99926,0.9846285879611969,1.2120596170425415,1.098344087600708,0.71315,1.0437264442443848,1.2895399332046509,1.1666332483291626,0.7253499999999999,56,1,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
128,4,3,0.99954,0.0090530235,0.007870755150318149,0.99932,0.007190551,0.005420804271697996,0.7101,1.4209733,0.15365039775371553,0.7116,1.5640619,0.172239760440588,0.99954,0.016597431,0.014948510996103285,0.99958,0.010691584,0.009331835390329361,0.7166,1.1701926,0.11408003393113617,0.7174,1.2590945,0.14030160325467583,0.1372677,0.19090255,0.16408511996269226,0.9201428571428572,0.0224656,0.039920133,0.03119286522269249,0.9993,0.91616154,1.1214789,1.0188202857971191,0.7239,0.9527284,1.1739215,1.0633249282836914,0.7338,2,0.5033446252346039,0.7089782953262329,0.6061614453792572,0.8309500000000001,0.02662233915179968,0.04472512565553188,0.035673731938004494,0.99919,0.9694217443466187,1.2048563957214355,1.087139070034027,0.7143,1.0221702456474304,1.2841817736625671,1.153175950050354,0.723,56,1,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
129,5,2,0.99952,0.009236679,0.00798000684976578,0.99954,0.0062814252,0.005073208874464037,0.7119,1.4054347,0.15135863605737684,0.7084,1.547441,0.1730720778435469,0.99962,0.017267203,0.015682857140302656,0.99954,0.011049588,0.009622293423414228,0.7224,1.1776109,0.10890942740440371,0.7194,1.2750757,0.13450830297172073,0.13836604,0.19330274,0.16583439707756042,0.9163142857142857,0.020606553,0.04193052,0.031268537044525146,0.99936,0.9272876,1.1611031,1.0441954135894775,0.7192,1.0050997,1.2361715,1.1206355094909668,0.7264,2,0.5359005331993103,0.7382687926292419,0.6370846629142761,0.8242785714285714,0.02354785893112421,0.04344996623694897,0.033498913049697876,0.9994099999999999,0.972304105758667,1.1896937489509583,1.0809988975524902,0.71635,1.035140335559845,1.2766366600990295,1.1558884978294373,0.72255,56,1,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
130,6,1,0.99982,0.008830405,0.008339621949195864,0.99982,0.0059885085,0.005568860602378845,0.7617,0.9209673,0.016190746292471886,0.766,0.9497948,0.01986736961305142,0.99966,0.015359465,0.014148838233947754,0.9997,0.008390583,0.007541258026361461,0.7195,1.1427087,0.10783151475191119,0.7276,1.2058078,0.12732234693169592,0.10045269,0.12930793,0.11488030850887299,0.9250714285714285,0.014859138,0.018635493,0.016747314482927322,0.99988,0.6393581,0.5492649,0.5943114757537842,0.7697,0.69082975,0.5461715,0.6185005903244019,0.7892,2,0.18852071464061737,0.24492629617452621,0.2167235016822815,0.88575,0.015971475280821323,0.021293383091688156,0.018632428720593452,0.9997100000000001,0.6501413285732269,0.5506375730037689,0.6003894507884979,0.776,0.7009527087211609,0.5457548499107361,0.6233537793159485,0.7885,56,5,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
131,7,3,0.99984,0.008906823,0.008438715355396266,0.9998,0.00625795,0.005799229513406751,0.7616,0.91134316,0.02179569969177246,0.768,0.9356043,0.021520890155434614,0.99974,0.015739346,0.014553034666776656,0.9997,0.009211211,0.008256410950422285,0.7276,1.1134306,0.10256612232923508,0.7328,1.2065965,0.12446736602187157,0.09858245,0.124490485,0.11153646558523178,0.9260142857142857,0.01582761,0.020736719,0.01828216388821602,0.9997,0.63921595,0.54475373,0.5919848680496216,0.7826,0.687414,0.53575283,0.611583411693573,0.796,2,0.18205133080482483,0.2296624407172203,0.20585688948631287,0.8871214285714286,0.01626368798315525,0.020245003513991833,0.01825434621423483,0.99977,0.6453016102313995,0.5619107782840729,0.6036062240600586,0.7702,0.6933448910713196,0.5570279657840729,0.625186413526535,0.78495,56,5,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
132,8,2,0.99978,0.008661871,0.008124324996471406,0.9998,0.005933693,0.0054898491168022135,0.7657,0.9119788,0.01507920527160168,0.7624,0.9396907,0.02757091647982597,0.99968,0.01599012,0.014709649535417561,0.99964,0.00902463,0.00805481801509857,0.7176,1.1376108,0.10926649523973467,0.7185,1.2160734,0.1325626062810421,0.10373899,0.13375024,0.1187446191906929,0.9238142857142857,0.015021866,0.020316834,0.017669349908828735,0.99968,0.6367783,0.55062914,0.5937037467956543,0.7743,0.68063027,0.54032063,0.6104754209518433,0.7891,2,0.19846239686012268,0.2229228988289833,0.2106926441192627,0.8873285714285715,0.015687898267060518,0.02053902391344309,0.018113461323082447,0.99978,0.6537609994411469,0.5569871068000793,0.6053740680217743,0.7784,0.70219686627388,0.553540050983429,0.6278684437274933,0.7904,56,5,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300
133,0,1,0.99982,0.008712907,0.008185793781280518,0.9998,0.005998774,0.005513340748548506,0.7519,1.0016234,0.03527831822037698,0.7502,1.0500475,0.04724300536215306,0.96974,0.124263905,0.04057279994606972,0.96922,0.11225831,0.025268031177520738,0.7451,0.9941848,0.09618823890686035,0.7466,1.0564705,0.11418251019120215,0.11408822,0.29437548,0.204231858253479,0.96968,0.10271465,0.26273325,0.18272395431995392,0.96922,0.42493057,0.3446351,0.3847828507423401,0.8296,0.4155089,0.30453315,0.36002102494239807,0.8459,2,0.12280452251434326,0.3306058794260025,0.22670520842075348,0.9679599999999999,0.109708771109581,0.2978493273258209,0.20377904921770096,0.96817,0.49081745743751526,0.4229927510023117,0.4569050967693329,0.8054,0.5168978422880173,0.39959508180618286,0.45824645459651947,0.81705,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
134,1,3,0.99982,0.008513735,0.008003012545108793,0.99978,0.006074674,0.005522082569599153,0.7524,1.0104512,0.03745261594057084,0.7577,1.0579385,0.04039587320089342,0.97154,0.11805012,0.037999770070910446,0.97162,0.10519346,0.024106382066011407,0.7442,0.9939135,0.09410504621863366,0.7486,1.0516695,0.1124150440812111,0.109041326,0.27854317,0.19379225373268127,0.97144,0.09709559,0.2449148,0.17100518941879272,0.97176,0.4312044,0.34455243,0.38787841796875,0.8226,0.4348182,0.3163481,0.3755831718444824,0.8382,2,0.1251484528183937,0.3424294590950012,0.23378896713256836,0.96698,0.11305548250675201,0.3097364902496338,0.2113959863781929,0.96715,0.4838206022977829,0.4105067849159241,0.4471637010574341,0.81,0.5002331137657166,0.3909885585308075,0.445610836148262,0.8227,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
135,2,2,0.9998,0.009147022,0.008606525350809099,0.99978,0.0061674253,0.005640538301467893,0.7495,1.0095018,0.034643592333793646,0.7508,1.0622152,0.04642778756916523,0.96442,0.14430933,0.04528218264758586,0.96484,0.12822808,0.02895569148540495,0.7443,0.96820545,0.08593728111982343,0.7501,1.0245428,0.10612835472226144,0.13160038,0.34466192,0.23813115060329437,0.96438,0.11778425,0.30813032,0.21295729279518127,0.96494,0.4077559,0.3476553,0.3777056038379669,0.8257,0.39911324,0.30971205,0.35441264510154724,0.8387,2,0.11360149458050728,0.29844897985458374,0.20602523535490036,0.97056,0.10246432572603226,0.27248644828796387,0.18747539073228836,0.97048,0.5041108727455139,0.407663494348526,0.45588719844818115,0.80915,0.519451767206192,0.393213152885437,0.4563324749469757,0.8173,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
136,3,1,0.9996,0.008994917,0.007834655820131299,0.99956,0.006549045,0.005386873244047163,0.7096,1.4300226,0.15381577388644216,0.7085,1.59243,0.17803737006485462,0.96366,0.12978582,0.027725181157588954,0.96316,0.124824695,0.0155407865035534,0.7348,1.1223774,0.11881437252759934,0.7367,1.2048006,0.13666604118943218,0.12620439,0.3537398,0.2399720847606659,0.96354,0.118428014,0.3282296,0.22332881391048431,0.96332,0.6046094,0.6567333,0.6306713223457336,0.7768,0.5725019,0.6392351,0.6058684587478638,0.7889,2,0.1311890035867691,0.39770275354385376,0.26444587111473083,0.96397,0.12409031763672829,0.3807695508003235,0.25242993235588074,0.96317,0.8812587261199951,0.9467205703258514,0.9139896333217621,0.7373000000000001,0.9100730419158936,0.99781334400177,0.9539431929588318,0.746,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
137,4,3,0.99954,0.009078272,0.007894868767261502,0.99956,0.0064219367,0.0052386040687561015,0.7054,1.4417963,0.1594442552059889,0.7055,1.5783973,0.177867835226655,0.9654,0.12423479,0.026537015393972387,0.96404,0.119968876,0.013414712591171258,0.7334,1.1296158,0.12148111132085324,0.7386,1.214983,0.1358881331950426,0.1212085,0.33360392,0.22740620374679565,0.96528,0.11446883,0.30954546,0.21200713515281677,0.96398,0.6293376,0.6683422,0.6488398909568787,0.7728,0.6059835,0.6524476,0.6292155385017395,0.7839,2,0.13335658609867096,0.40162795782089233,0.26749226450920105,0.96309,0.126378133893013,0.39046357572078705,0.2584208548069,0.96258,0.8810599446296692,0.9404660761356354,0.9107630252838135,0.7399,0.9255019426345825,0.9814970791339874,0.9534994959831238,0.74655,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
138,5,2,0.99972,0.008933416,0.00795258611679077,0.99954,0.0062814252,0.005073208874464037,0.7077,1.408092,0.1553876390993595,0.7084,1.547441,0.1730720778435469,0.96282,0.13026729,0.026732339498400686,0.9623,0.12413278,0.013216535021066653,0.7356,1.0955695,0.1187238532602787,0.7414,1.1891029,0.1329454546511173,0.12640604,0.35422367,0.24031485617160797,0.9627,0.118008636,0.3269107,0.22245967388153076,0.9623,0.61437833,0.66119397,0.6377861499786377,0.7704,0.61218923,0.6536326,0.6329109072685242,0.7849,2,0.1306852400302887,0.39424146711826324,0.26246336102485657,0.96454,0.12409140542149544,0.3872951418161392,0.2556932717561722,0.9635199999999999,0.8793874979019165,0.9297514259815216,0.9045694470405579,0.7383,0.9253270030021667,0.9716035425662994,0.9484652578830719,0.7458,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
139,6,1,0.99986,0.008835999,0.008416463708877558,0.9998,0.0060370327,0.005583091425895689,0.7633,0.9258043,0.016648972231149684,0.7622,0.96225625,0.02484347756803036,0.97074,0.12401744,0.04298472535312177,0.97068,0.11021311,0.02789867151379585,0.7456,0.955896,0.08718346070051193,0.7489,1.0159851,0.10799496090710164,0.11118051,0.27758458,0.19438254833221436,0.97068,0.09959526,0.24449506,0.17204517126083374,0.97068,0.36853915,0.2849453,0.3267422318458557,0.8334,0.36103922,0.24485801,0.30294862389564514,0.8575,2,0.1187354288995266,0.30692610144615173,0.21283075958490372,0.97003,0.10660087689757347,0.2750156968832016,0.19080828875303268,0.96919,0.40512004494667053,0.31538067758083344,0.3602503687143326,0.8283499999999999,0.4091808497905731,0.288626492023468,0.34890368580818176,0.8456,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
140,7,3,0.99986,0.008686367,0.008242017472982407,0.99982,0.005962437,0.005546526796817777,0.7635,0.91291445,0.017290192046761514,0.7667,0.93340206,0.021029679387807847,0.97328,0.1170136,0.04155013530313969,0.9723,0.104042314,0.02595129197478293,0.7518,0.9509008,0.08660452931821347,0.7548,1.0024633,0.10365322411060332,0.105088934,0.25862312,0.18185603618621826,0.97326,0.09383119,0.22510381,0.15946750342845917,0.97236,0.38287082,0.2782119,0.33054137229919434,0.8408,0.37275478,0.2459171,0.30933594703674316,0.8551,2,0.12138474732637405,0.3147386461496353,0.21806170046329498,0.96886,0.10876969248056412,0.2794288396835327,0.19409926980733871,0.96844,0.39800362288951874,0.31628602743148804,0.3571448177099228,0.82925,0.3985653966665268,0.28416888415813446,0.3413671404123306,0.8423499999999999,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
141,8,2,0.99984,0.008718353,0.008284769164323809,0.9998,0.006176881,0.005725839593410489,0.7689,0.9038452,0.02010329451262952,0.7679,0.93631995,0.022536010262370117,0.9669,0.14460848,0.0519353397923708,0.96612,0.12800924,0.033567016404867166,0.7507,0.94048417,0.0730279527425766,0.7502,0.9898521,0.09845476699173451,0.12939563,0.33217195,0.23078379034996033,0.9669,0.11567184,0.29170665,0.20368924736976624,0.96612,0.33207646,0.27123457,0.30165553092956543,0.8397,0.33478066,0.24102362,0.2879021465778351,0.8552,2,0.1099553033709526,0.2784871608018875,0.19422123581171036,0.97197,0.09843592718243599,0.24557337164878845,0.17200464755296707,0.97153,0.4104292094707489,0.3162286579608917,0.3633289337158203,0.82915,0.4193381816148758,0.2861386835575104,0.3527384251356125,0.84275,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
142,9,1,0.99984,0.008678851,0.008150979994535444,0.9998,0.005998774,0.005513340748548506,0.7484,1.0095295,0.037392741680145274,0.7502,1.0500475,0.04724300536215306,0.92912,0.2290092,0.016133965853452677,0.92856,0.22425461,0.0013709252393245624,0.7401,1.0457847,0.11113297787308694,0.7439,1.1222459,0.12991628625690937,0.21535145,0.49065033,0.3530008792877197,0.92912,0.21188685,0.47860447,0.3452456593513489,0.92852,0.44496915,0.32395577,0.38446247577667236,0.8282,0.43848798,0.287822,0.3631550073623657,0.8414,2,0.21663948893547058,0.5213489234447479,0.36899420619010925,0.92884,0.21414314955472946,0.5138201117515564,0.3639816343784332,0.9295100000000001,0.5280064344406128,0.4029618054628372,0.4654841274023056,0.8108,0.5417684614658356,0.38038574159145355,0.46107710897922516,0.82165,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
143,10,3,0.99982,0.008630481,0.008068556747436522,0.99978,0.006074674,0.005522082569599153,0.7494,1.0058014,0.03763536527156831,0.7577,1.0579385,0.04039587320089342,0.93084,0.2247686,0.018924136314392083,0.9313,0.22014025,0.003969398897886265,0.7437,1.0185746,0.10395524710416797,0.7459,1.092709,0.12195843132436275,0.21131201,0.4898898,0.3506008982658386,0.93078,0.20810409,0.4738566,0.3409803509712219,0.93144,0.43111655,0.3211974,0.3761569857597351,0.8282,0.42896035,0.29168135,0.3603208661079407,0.8452,2,0.2191041335463524,0.5249316990375519,0.37201792001724243,0.92798,0.2168739289045334,0.5198743641376495,0.36837415397167206,0.92828,0.5288949906826019,0.40249311923980713,0.46569405496120453,0.8145,0.5470419824123383,0.37700681388378143,0.46202440559864044,0.8265,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
144,11,2,0.99978,0.009066362,0.008467037158012393,0.99978,0.0061674253,0.005640538301467893,0.7484,1.0023996,0.038025114065408726,0.7508,1.0622152,0.04642778756916523,0.92684,0.2309376,0.016697754887342448,0.9278,0.22734678,0.002773468363881103,0.7455,1.022997,0.1030254044532776,0.7471,1.0995408,0.1240759156316519,0.21646246,0.49965483,0.3580586314201355,0.92678,0.21493343,0.49011996,0.3525266945362091,0.92786,0.43791083,0.32340792,0.3806593716144562,0.8296,0.42777696,0.28447562,0.3561263084411621,0.8454,2,0.2157459780573845,0.5091587603092194,0.3624523729085922,0.92994,0.21315621584653854,0.5059752762317657,0.35956574976444244,0.93001,0.5424204766750336,0.406919464468956,0.4746699780225754,0.80925,0.551387220621109,0.3823935389518738,0.4668903797864914,0.8240000000000001,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
145,12,1,0.99964,0.008827234,0.007846068527698518,0.99956,0.006549045,0.005386873244047163,0.7135,1.4340931,0.15125615279972554,0.7085,1.59243,0.17803737006485462,0.92982,0.22077315,0.002690930789113038,0.93116,0.22493398,0.009543990530371657,0.7348,1.200694,0.13464540079534054,0.7376,1.3032373,0.1487539774239063,0.21448563,0.51280963,0.3636476397514343,0.9297,0.21643835,0.50685513,0.36164674162864685,0.93118,0.63511306,0.632511,0.6338120698928833,0.7758,0.58797365,0.59086806,0.5894208550453186,0.7933,2,0.22143535315990448,0.5857574343681335,0.4035964012145996,0.9312,0.22163767367601395,0.5990546345710754,0.4103461503982544,0.93146,0.9568189382553101,0.9364423155784607,0.946630597114563,0.7423500000000001,0.9995048642158508,0.9878436923027039,0.9936742782592773,0.74725,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
146,13,3,0.99964,0.009062675,0.007989259089231487,0.99956,0.0064219367,0.0052386040687561015,0.7042,1.4267927,0.15809979556500917,0.7055,1.5783973,0.177867835226655,0.93214,0.21796216,0.0031097498655319232,0.93134,0.22037174,0.010206454210281362,0.7335,1.2124512,0.13788643568456174,0.7346,1.308175,0.15448655072748654,0.21216474,0.5064809,0.35932281613349915,0.93198,0.21226957,0.50021553,0.3562425374984741,0.93132,0.64880466,0.6102896,0.629547119140625,0.7795,0.60024524,0.5860057,0.5931254625320435,0.7932,2,0.2237718626856804,0.5935943424701691,0.408683106303215,0.9300200000000001,0.2242601364850998,0.5996667742729187,0.41196344792842865,0.9313199999999999,0.9784397780895233,0.9331252574920654,0.9557825326919556,0.7355,1.0183990597724915,0.9864909052848816,1.002445012331009,0.7451,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
147,14,2,0.99962,0.009167509,0.008029269545078278,0.99954,0.0062814252,0.005073208874464037,0.706,1.4195808,0.1576512694656849,0.7084,1.547441,0.1730720778435469,0.9305,0.21978435,0.0028376208877563484,0.93154,0.22013752,0.010125906839966765,0.7351,1.1733359,0.13290004696547986,0.7367,1.2909827,0.15164043925106527,0.21383822,0.5183969,0.36611756682395935,0.93038,0.2117036,0.5038672,0.3577854037284851,0.93152,0.6328275,0.6191564,0.625991940498352,0.775,0.6161748,0.5933231,0.6047489643096924,0.7909,2,0.22375458478927612,0.5879219770431519,0.405838280916214,0.9308700000000001,0.22391902655363083,0.6078060865402222,0.4158625602722168,0.9312199999999999,0.9609355628490448,0.9156513512134552,0.93829345703125,0.7373000000000001,1.0152291655540466,0.9721900820732117,0.9937096238136292,0.7437499999999999,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
148,15,1,0.99986,0.008843471,0.008392501015663146,0.9998,0.0060370327,0.005583091425895689,0.7605,0.9293375,0.019727113591134555,0.7622,0.96225625,0.02484347756803036,0.92814,0.23394711,0.024155428880453102,0.92746,0.22886072,0.006036740860939026,0.744,0.9974789,0.09705307958126068,0.746,1.061024,0.117900936883688,0.21695854,0.48924625,0.3531023859977722,0.92812,0.21452123,0.47735372,0.34593749046325684,0.9275,0.36464366,0.259677,0.31216031312942505,0.8457,0.3601408,0.22763848,0.2938896417617798,0.8632,2,0.2117989957332611,0.4819878041744232,0.34689339995384216,0.93034,0.2081679403781891,0.473475843667984,0.34082189202308655,0.93066,0.4306228756904602,0.30299682915210724,0.3668098598718643,0.83215,0.4398632347583771,0.275384858250618,0.3576240539550781,0.8492500000000001,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
149,16,3,0.99982,0.008650058,0.008167882070541381,0.99982,0.005962437,0.005546526796817777,0.7631,0.9075157,0.02056375882178546,0.7667,0.93340206,0.021029679387807847,0.9313,0.22154383,0.02061928851127624,0.931,0.21722996,0.004677768400907521,0.7448,1.0045514,0.10164029380977156,0.748,1.0666076,0.11898698946833612,0.2052993,0.45674077,0.3310200273990631,0.93132,0.2033243,0.44220626,0.3227652907371521,0.93106,0.37089756,0.25336513,0.3121313452720642,0.8491,0.37367672,0.2246208,0.2991487681865692,0.8602,2,0.21707724779844284,0.4978191554546356,0.35744820535182953,0.9287399999999999,0.21309207379817963,0.48301541805267334,0.3480537384748459,0.92889,0.4183280020952225,0.29901713132858276,0.3586725741624832,0.83435,0.4309761971235275,0.27628476917743683,0.3536304831504822,0.84805,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300
150,17,2,0.99972,0.008724901,0.008112939575910567,0.9998,0.006176881,0.005725839593410489,0.7653,0.9173582,0.02106576543301344,0.7679,0.93631995,0.022536010262370117,0.92934,0.2307445,0.021765856608152376,0.93028,0.22266273,0.006016791267991069,0.7461,0.9940074,0.09683535916507241,0.7513,1.0581186,0.11403986064195634,0.21413942,0.47519255,0.3446659743785858,0.92938,0.20872207,0.4557139,0.3322179913520813,0.93036,0.37020212,0.25660077,0.313401460647583,0.8443,0.3699706,0.22655022,0.2982603907585144,0.8611,2,0.21307247132062912,0.48850999772548676,0.35079123079776764,0.92978,0.21079954504966736,0.47692979872226715,0.34386466443538666,0.92929,0.42765238881111145,0.3014300912618637,0.364541232585907,0.83055,0.43774303793907166,0.2784646600484848,0.35810384154319763,0.8466,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300


==> figures/results_combined_v3.csv <==
,level_0,Unnamed: 0,index,trial_id,teacher_aug_train_accuracy,teacher_aug_train_nll,teacher_aug_train_ece,teacher_train_accuracy,teacher_train_nll,teacher_train_ece,teacher_aug_test_accuracy,teacher_aug_test_nll,teacher_aug_test_ece,teacher_test_accuracy,teacher_test_nll,teacher_test_ece,student_aug_train_accuracy,student_aug_train_nll,student_aug_train_ece,student_train_accuracy,student_train_nll,student_train_ece,student_aug_test_accuracy,student_aug_test_nll,student_aug_test_ece,student_test_accuracy,student_test_nll,student_test_ece,aug_train_kl_ts,aug_train_kl_st,aug_train_sym_kl,aug_train_matching,train_kl_ts,train_kl_st,train_sym_kl,train_matching,aug_test_kl_ts,aug_test_kl_st,aug_test_sym_kl,aug_test_matching,test_kl_ts,test_kl_st,test_sym_kl,test_matching,num_baselines,baseline_aug_train_kl_ts,baseline_aug_train_kl_st,baseline_aug_train_sym_kl,baseline_aug_train_matching,baseline_train_kl_ts,baseline_train_kl_st,baseline_train_sym_kl,baseline_train_matching,baseline_aug_test_kl_ts,baseline_aug_test_kl_st,baseline_aug_test_sym_kl,baseline_aug_test_matching,baseline_test_kl_ts,baseline_test_kl_st,baseline_test_sym_kl,baseline_test_matching,teacher_depth,teacher_num_components,classifier_depth,dataset,augmentations,tensor_augmentations,temperature,mixup_used,mixup_alpha,synth_ratio,retempering_T,subsample_split,subsample_seed,loss_alpha,distill_temp,num_epochs,gan_ratio,subsample_ratio,distill_subsample_split
0,0,0.0,0.0,1,0.99982,0.009090183,0.0085500280106067,0.99978,0.006375836,0.0057863113474845,0.7526,0.9973674,0.0336032383859157,0.7541,1.0561651,0.0452683335214853,0.99966,0.013395542,0.0123302655410766,0.99966,0.00768153,0.0068681409490108,0.7216,1.1481876,0.106361103773117,0.7216,1.2478251,0.1336862949192524,0.02373218,0.035771485,0.0297518335282802,0.99972,0.016458383,0.01947693,0.0179676562547683,0.99976,0.7097745,0.66721785,0.6884961724281311,0.763,0.7646867,0.68033236,0.722509503364563,0.7731,2,0.0247854869812726,0.0357865914702415,0.0302860382944345,0.99976,0.0178873082622885,0.0191680304706096,0.0185276689007878,0.99972,0.7268404364585876,0.6927739679813385,0.7098072171211243,0.7604,0.7713844180107117,0.6941183507442474,0.7327513694763184,0.7698499999999999,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
1,1,1.0,1.0,3,0.99988,0.008644199,0.0081615749931335,0.99982,0.0059965802,0.0054909018456935,0.7452,1.0075206,0.0391444638550281,0.7488,1.0576631,0.0489626220375299,0.9996,0.013045302,0.0118495306277275,0.99974,0.0070105297,0.0063428796529769,0.7197,1.1515719,0.1067179315865039,0.7243,1.2139425,0.1303078766524791,0.023435686,0.034939833,0.0291877593845129,0.9996,0.015596891,0.01783865,0.0167177692055702,0.9998,0.73439246,0.6820487,0.7082206010818481,0.7601,0.7707399,0.6727502,0.7217450141906738,0.7715,2,0.0243586124852299,0.0362498592585325,0.0303042354062199,0.99965,0.0167725170031189,0.0196577329188585,0.0182151244953274,0.99974,0.7270101010799408,0.6809256374835968,0.7039678692817688,0.76025,0.7805994749069214,0.6855204105377197,0.7330599427223206,0.7711,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
2,2,2.0,2.0,2,0.9998,0.00875848,0.0081599985301494,0.99982,0.0061009694,0.0056276299715042,0.7475,1.0224838,0.0360675128906965,0.7474,1.0651653,0.0485558862924575,0.99972,0.012861683,0.0119246700906753,0.9997,0.0071246587,0.0063695667135715,0.7184,1.1521924,0.1058307146936655,0.723,1.2398695,0.1268758553981781,0.023266284,0.034293983,0.0287801325321197,0.99976,0.015781486,0.017806198,0.0167938433587551,0.9998,0.71610665,0.6845362,0.7003214359283447,0.7578,0.76762295,0.6872862,0.7274545431137085,0.7711,2,0.0245291627943515,0.0366559065878391,0.0305925346910953,0.99977,0.0174339907243847,0.0197240393608808,0.0185790155082941,0.99972,0.7197386026382446,0.6797348260879517,0.6997367143630981,0.7619,0.7779137790203094,0.6739148795604706,0.7259142994880676,0.7703,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
3,3,3.0,3.0,1,0.98892,0.16387807,0.1164400490325689,0.98902,0.13600422,0.0951337113720178,0.7303,0.9990871,0.0433460045546293,0.7354,0.999369,0.0297876615285873,0.92652,0.3452331,0.1195667698156833,0.92914,0.2963056,0.0862978540182113,0.6869,1.1200213,0.0325403701856732,0.6923,1.1155657,0.0611860742941498,0.21355046,0.31010583,0.2618281543254852,0.93158,0.17624766,0.24839695,0.2123222947120666,0.93542,0.54251146,0.5614752,0.5519933700561523,0.7472,0.5525005,0.54175574,0.5471280813217163,0.7574,2,0.2292587161064148,0.3364395052194595,0.2828491181135177,0.92825,0.1970535740256309,0.2760593742132187,0.2365564778447151,0.93263,0.547661542892456,0.5621000528335571,0.5548807978630066,0.7497,0.5664109885692596,0.5469246208667755,0.5566678047180176,0.7564,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
4,4,4.0,4.0,3,0.98856,0.16429137,0.115857591125369,0.98898,0.13743609,0.0957974920541048,0.7313,1.0027817,0.0435741423517465,0.7373,1.0128716,0.03780789360255,0.92372,0.3541421,0.1198221786940097,0.9266,0.30391213,0.0853971128290891,0.6887,1.1095524,0.029708795569837,0.695,1.1157,0.0592752253144979,0.21886413,0.32142004,0.2701420783996582,0.92848,0.18242723,0.25478283,0.218605026602745,0.93374,0.5432486,0.5590695,0.5511590242385864,0.7474,0.5571019,0.5316206,0.5443612337112427,0.7595,2,0.2276473343372345,0.3317173719406128,0.2796823531389236,0.92899,0.1958210542798042,0.2723060101270675,0.2340635359287262,0.93468,0.5556499361991882,0.5702815055847168,0.5629657506942749,0.7413,0.5650160014629364,0.5432741940021515,0.554145097732544,0.7558,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
5,5,5.0,5.0,2,0.98784,0.16528232,0.1158391100567578,0.98926,0.13657972,0.0955826852333545,0.7319,0.9966369,0.0411561121866106,0.7343,1.003124,0.0339906335264444,0.92374,0.35278848,0.1194022994625568,0.92842,0.3008839,0.085287406603694,0.6922,1.1081849,0.0281266999796032,0.699,1.1021737,0.0556374990090727,0.2166409,0.31756046,0.2671006917953491,0.92812,0.17871483,0.24990569,0.2143102586269378,0.93526,0.5361899,0.5481377,0.5421638488769531,0.7522,0.54235744,0.52084446,0.5316009521484375,0.7611,2,0.2292619347572326,0.333264946937561,0.2812634408473968,0.92884,0.1966079995036125,0.2765266448259353,0.2365673184394836,0.93369,0.5556046366691589,0.5725766718387604,0.5640906393527985,0.7464,0.5656643211841583,0.5528080761432648,0.5592361986637115,0.7584,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
6,6,6.0,6.0,1,0.99982,0.0024493276,0.002140508403778,0.9998,0.0015739141,0.0012278287839889,0.7667,0.926825,0.0369402058213949,0.7718,0.9546259,0.043565201896429,0.9998,0.0033324778,0.0029688797783851,0.9998,0.0019307148,0.0015296211850643,0.7368,1.1111917,0.1087689208984374,0.7394,1.173352,0.1277606185883284,0.0061998726,0.008856665,0.0075282687321305,0.9999,0.0035986386,0.0045454046,0.0040720216929912,0.99984,0.66630125,0.60223585,0.6342685222625732,0.778,0.68824065,0.5893091,0.6387748718261719,0.7919,1,0.0064594433642923,0.0093082822859287,0.0078838625922799,0.99982,0.0039186337962746,0.00438240962103,0.004150521941483,0.99978,0.6550511717796326,0.595168948173523,0.6251100301742554,0.7843,0.6842108368873596,0.5931897759437561,0.6387003064155579,0.7937,110,3,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
7,7,7.0,7.0,2,0.9998,0.0024331866,0.0020784057128429,0.99982,0.0015711206,0.0012810607254505,0.7655,0.92858493,0.0380509847193956,0.7698,0.9600399,0.0462919197022914,0.9998,0.0034038967,0.0029744299411773,0.99982,0.0017503935,0.0014460518682003,0.7384,1.1106955,0.1082942959547043,0.7367,1.1765574,0.1330008661478757,0.006174146,0.00907062,0.007622383069247,0.99984,0.003628356,0.004099596,0.0038639758713543,0.9998,0.6530474,0.5948437,0.6239455342292786,0.7805,0.67577124,0.5902211,0.6329962015151978,0.7943,1,0.0063888328149914,0.0091127017512917,0.0077507672831416,0.9998,0.0039591253735125,0.0047067017294466,0.0043329135514795,0.99974,0.6528074145317078,0.5924648642539978,0.6226361393928528,0.7828,0.6864126920700073,0.5932270288467407,0.639819860458374,0.7868,110,3,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
8,8,8.0,8.0,1,0.9999,0.0024317014,0.0021986679399013,0.99978,0.0016740231,0.001162761209011,0.7244,1.3131604,0.1473146826654672,0.7267,1.4226819,0.162650222313404,0.99978,0.0033851766,0.0029582515060901,0.99982,0.0018103217,0.0013718767619132,0.7369,1.121923,0.1050482322037219,0.7426,1.18583,0.1229417161047458,0.0075119967,0.012037478,0.00977473706007,0.9998,0.0042952294,0.005570295,0.0049327621236443,0.99996,0.84003156,1.0012994,0.9206655025482178,0.7408,0.8626209,1.0387325,0.950676679611206,0.7501,2,0.0080913961865007,0.0126822157762944,0.0103868059813976,0.9998,0.0050836426671594,0.0063488539308309,0.0057162484154105,0.99975,0.8406604528427124,0.9967197179794312,0.9186900854110718,0.743,0.8708706498146057,1.0495103597640991,0.9601905345916748,0.74725,110,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
9,9,9.0,9.0,3,0.99988,0.0023879576,0.0021405164408683,0.99976,0.0016310842,0.001108740324974,0.7253,1.3186618,0.14603916875422,0.7308,1.4274511,0.1582687307715416,0.99976,0.0032848914,0.0028638701736927,0.99976,0.0017930031,0.0012925657391548,0.7403,1.120629,0.103797151401639,0.7378,1.1709752,0.1271214529931545,0.007296762,0.011613132,0.0094549469649791,0.9998,0.0039586746,0.005442717,0.0047006960958242,0.99988,0.8408669,0.9947877,0.917827308177948,0.742,0.86909217,1.070076,0.9695841073989868,0.7491,2,0.0080995960161089,0.0130146462470293,0.0105571211315691,0.99981,0.0048874665517359,0.0064017360564321,0.005644601304084,0.99976,0.8470294773578644,1.0126431584358215,0.9298363029956818,0.7417,0.8891783058643341,1.0774458050727844,0.9833120703697203,0.7499,110,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
10,10,10.0,10.0,2,0.99984,0.002531071,0.002161940934658,0.9998,0.001612766,0.0012479661214351,0.7258,1.3169483,0.1494399508863687,0.7264,1.4283197,0.1649526548743248,0.9998,0.0034051624,0.0029662811088562,0.99978,0.0018400847,0.0014280224907398,0.739,1.1145779,0.1068362900108099,0.7405,1.1787593,0.126282736107707,0.0076200175,0.012117721,0.0098688695579767,0.99976,0.004366356,0.0059710345,0.0051686950027942,0.99982,0.8238839,1.0065871,0.9152355194091796,0.7457,0.8665057,1.0517325,0.9591190814971924,0.7494,2,0.0082506206817924,0.0128515064716339,0.0105510638095438,0.99981,0.0052064068149775,0.006266092415899,0.0057362497318536,0.99975,0.8468100130558014,1.0246230959892273,0.9357165396213531,0.74285,0.8963159620761871,1.0904947519302368,0.9934053719043732,0.74795,110,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
11,11,11.0,11.0,1,0.99956,0.009090977,0.0078556444871425,0.99942,0.0066893348,0.005215323947668,0.7114,1.4216585,0.1514058997929096,0.7145,1.5538824,0.1647185419559479,0.99974,0.012910319,0.0118939558017253,0.99972,0.007345095,0.0065089618754386,0.7242,1.1634377,0.1058664527356624,0.7246,1.2499057,0.1331316572487354,0.027986303,0.04688101,0.0374336540699005,0.9995,0.019108513,0.026693493,0.022901002317667,0.9995,0.9168085,1.1274757,1.0221421718597412,0.7216,0.9868666,1.2099704,1.0984184741973877,0.7276,2,0.0309138465672731,0.0506412349641323,0.0407775398343801,0.99951,0.0233585704118013,0.0295641859993338,0.0264613777399063,0.99937,0.9410506188869476,1.165985643863678,1.0535181164741516,0.7218500000000001,1.0099942684173584,1.2309579253196716,1.1204760670661926,0.7303,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
12,12,12.0,12.0,3,0.99958,0.009207342,0.0078908887958526,0.99932,0.007190551,0.0054208042716979,0.7131,1.4164252,0.1514942559599876,0.7116,1.5640619,0.172239760440588,0.99962,0.012846026,0.0116250090289115,0.99974,0.0075558703,0.0067194763326644,0.7199,1.1410712,0.1097838242858648,0.7288,1.2303313,0.1283179988473654,0.02829473,0.046517413,0.0374060720205307,0.9994,0.019691816,0.026303696,0.0229977555572986,0.99942,0.9112794,1.1450728,1.0281760692596436,0.7226,0.9772385,1.2056276,1.091433048248291,0.7291,2,0.0311082117259502,0.0510028786957263,0.0410555452108383,0.99944,0.0247066300362348,0.0299428664147853,0.0273247482255101,0.99924,0.9324738681316376,1.1607348322868347,1.046604335308075,0.7195,1.0158856511116028,1.244269609451294,1.1300776600837708,0.72405,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
13,13,13.0,13.0,2,0.99964,0.00910021,0.0079677282559871,0.99954,0.0062814252,0.005073208874464,0.7092,1.3953176,0.1535418444871902,0.7084,1.547441,0.1730720778435469,0.99974,0.012682481,0.0117238913607597,0.99964,0.007110706,0.0061890721738338,0.7195,1.1687706,0.109868329077959,0.7226,1.2680031,0.1353468617439269,0.028245693,0.04677318,0.0375094376504421,0.99962,0.018044988,0.025314746,0.0216798670589923,0.99954,0.942466,1.1576548,1.0500603914260864,0.7162,0.9917785,1.2049595,1.098369002342224,0.7293,2,0.0312406737357378,0.0507095046341419,0.0409750882536172,0.99952,0.0217049047350883,0.0303818620741367,0.0260433834046125,0.99955,0.9465039372444152,1.1629266738891602,1.054715275764465,0.7179,1.0127460956573486,1.228900134563446,1.1208231449127195,0.7228,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
14,14,14.0,14.0,1,0.9998,0.0088019855,0.0082600895643234,0.99982,0.0059885085,0.0055688606023788,0.7619,0.921324,0.0233261894226074,0.766,0.9497948,0.0198673696130514,0.99968,0.013210177,0.0121676190268993,0.99976,0.0076100514,0.0069414962947368,0.7217,1.1488482,0.1066832876145839,0.7244,1.2304792,0.1302750776827335,0.021873137,0.031358823,0.0266159810125827,0.99968,0.014658038,0.016776862,0.0157174505293369,0.9999,0.6566779,0.56391305,0.6102954745292664,0.7739,0.71977466,0.5596161,0.639695405960083,0.7874,2,0.0220468444749712,0.0305661521852016,0.0263064987957477,0.99974,0.0153884016908705,0.0168724292889237,0.0161304157227277,0.9998,0.6623077094554901,0.5720828771591187,0.6171953082084656,0.7757499999999999,0.7178258001804352,0.5712232291698456,0.6445245146751404,0.7846500000000001,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
15,15,15.0,15.0,3,0.9998,0.008794444,0.0082545475125312,0.9998,0.00625795,0.0057992295134067,0.7671,0.90899366,0.0161034088551998,0.768,0.9356043,0.0215208901554346,0.99968,0.012875668,0.0118470838987827,0.99964,0.0074966312,0.0066203398680686,0.7244,1.1255239,0.1034805442124605,0.7244,1.2079436,0.1268147839605808,0.021406682,0.030021258,0.0257139690220356,0.99968,0.01501372,0.016281059,0.0156473889946937,0.99976,0.6439865,0.56940556,0.6066960096359253,0.7774,0.69232833,0.5643643,0.62834632396698,0.7824,2,0.0223328946158289,0.0312920743599534,0.0268124844878911,0.99976,0.0159241836518049,0.0173449432477355,0.0166345629841089,0.9998,0.6620895564556122,0.5682974457740784,0.6151934862136841,0.7745,0.7147118747234344,0.5687446892261505,0.6417282819747925,0.78285,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
16,16,16.0,16.0,2,0.9998,0.008607848,0.0081199698221683,0.9998,0.005933693,0.0054898491168022,0.7627,0.9269663,0.0181512415140867,0.7624,0.9396907,0.0275709164798259,0.9998,0.012502803,0.0116998723053932,0.99972,0.007234472,0.0065318495416641,0.7174,1.1617942,0.1135430089145898,0.7251,1.2322595,0.1303606617808342,0.021190608,0.029277364,0.0252339858561754,0.99976,0.014249328,0.015956188,0.015102757140994,0.99988,0.6705998,0.5772628,0.6239312887191772,0.7759,0.715616,0.5614281,0.6385220289230347,0.7844,2,0.0218592975288629,0.0313913822174072,0.026625339873135,0.99968,0.0150888147763907,0.0173631580546498,0.0162259861826896,0.99978,0.6570954918861389,0.5666243731975555,0.6118599474430084,0.77625,0.7114560008049011,0.5659724771976471,0.6387142241001129,0.7828999999999999,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
17,17,17.0,17.0,1,0.9998,0.0024777693,0.0021131903457641,0.99982,0.0015648357,0.0012730726861953,0.7792,0.8477496,0.0199030945301055,0.7829,0.8705629,0.0238297205239534,0.99986,0.0032539743,0.0029575560247898,0.9998,0.0017735583,0.0014155406033992,0.7413,1.0992199,0.1078523313939571,0.7438,1.1798741,0.1261119274139404,0.005886263,0.007808877,0.0068475701846182,0.99982,0.0034255658,0.0036126045,0.0035190852358937,0.99982,0.59741306,0.48496434,0.5411887168884277,0.7981,0.62386245,0.47534248,0.5496024489402771,0.806,1,0.006029556505382,0.0080336378887295,0.0070315971970558,0.9998,0.00351896090433,0.0036702447105199,0.0035946029238402,0.99986,0.5915099382400513,0.4862183034420013,0.5388641357421875,0.7993,0.6158003211021423,0.4806165397167206,0.5482084155082703,0.8076,110,5,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
18,18,18.0,18.0,2,0.99982,0.0024741918,0.002136965200901,0.9998,0.0016027057,0.001237456716299,0.7752,0.8687037,0.0187743071407079,0.7817,0.8858416,0.0234723046213388,0.9998,0.003298907,0.0029458344459533,0.9998,0.0018048941,0.0013774173247814,0.7384,1.0919892,0.108890491053462,0.7423,1.1682887,0.1266475193440914,0.0058328058,0.007885974,0.0068593900650739,0.99978,0.0033640207,0.0035301913,0.0034471061080694,0.99996,0.6006239,0.4851885,0.5429062247276306,0.7941,0.6229223,0.48111504,0.5520186424255371,0.8055,1,0.0060032573528587,0.0078753130510449,0.0069392854347825,0.99976,0.0035708108916878,0.003761647734791,0.0036662293132394,0.99988,0.6138553023338318,0.4928100109100342,0.5533326864242554,0.7957,0.6391454339027405,0.4814082980155945,0.5602768659591675,0.809,110,5,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
19,19,19.0,19.0,1,0.94474,0.19936037,0.0550254915845394,0.94816,0.17410937,0.0356747445452213,0.6544,1.5385504,0.1535377294659614,0.6589,1.6470286,0.1766864190101623,0.91524,0.36604276,0.1036747484058141,0.91816,0.32064113,0.0718060055232047,0.6806,1.1451495,0.0495336313232779,0.6844,1.161805,0.0815393445819616,0.31737548,0.58037835,0.4488769173622131,0.90044,0.2531052,0.48092833,0.3670167624950409,0.912,0.8821543,1.2482525,1.0652034282684326,0.6675,0.90785986,1.2806473,1.0942535400390625,0.6722,2,0.3726997226476669,0.6828606724739075,0.5277802050113678,0.8913800000000001,0.3355434983968735,0.6122154593467712,0.4738794714212417,0.9003300000000001,0.936393678188324,1.3560017347335815,1.1461976766586304,0.65725,0.9772932529449464,1.399303376674652,1.1882982850074768,0.6670499999999999,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
20,20,20.0,20.0,3,0.94464,0.20356433,0.0574321484160423,0.94544,0.1773343,0.0349157229167222,0.6531,1.5328645,0.1491660030841828,0.648,1.6332357,0.1791039418488741,0.913,0.37153804,0.1053470908063649,0.91956,0.3189141,0.0744794940882921,0.6812,1.1391398,0.0419670069754123,0.681,1.1570222,0.0804271317705511,0.31709802,0.57816446,0.4476312398910522,0.89772,0.25113687,0.46877196,0.3599544167518616,0.91162,0.86117136,1.237045,1.0491082668304443,0.6654,0.88484657,1.2329309,1.0588886737823486,0.677,2,0.376461774110794,0.666456401348114,0.5214591026306152,0.8910199999999999,0.3373072743415832,0.5997709929943085,0.4685391187667846,0.8978999999999999,0.9451393187046052,1.3238310813903809,1.1344851851463318,0.65815,0.9905211925506592,1.3619069457054138,1.176214039325714,0.6587,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
21,21,21.0,21.0,2,0.94292,0.20610926,0.0552836123400926,0.94562,0.17926854,0.0346414253008365,0.6487,1.5378206,0.1515549595415592,0.6574,1.639557,0.1706510950952768,0.91476,0.36681768,0.1049690169101953,0.9196,0.32083347,0.0734470138829946,0.6825,1.14525,0.0426011593371629,0.6857,1.1561219,0.0750624983698129,0.31697553,0.58129394,0.4491347372531891,0.89986,0.2525088,0.47577453,0.3641416430473327,0.91366,0.8739323,1.2338036,1.0538679361343384,0.6657,0.8998321,1.2665706,1.0832014083862305,0.6818,2,0.3758811801671982,0.6723024249076843,0.5240918099880219,0.89027,0.3355081230401993,0.6032024323940277,0.4693552851676941,0.89923,0.9580895304679872,1.3273566961288452,1.1427231431007383,0.6528,0.9868417084217072,1.3848010301589966,1.185821354389191,0.6658,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
22,22,22.0,22.0,1,0.98344,0.16730537,0.1092501296085119,0.98364,0.14149664,0.0893074588119983,0.7141,1.0924655,0.0236549785479903,0.7148,1.1117015,0.0287706793934106,0.9242,0.3500241,0.1191232670140266,0.92866,0.29704484,0.0858098663157224,0.6854,1.1177644,0.0324263681352138,0.6928,1.1186838,0.0598718347862362,0.23837925,0.37414598,0.3062626123428345,0.92842,0.1948917,0.29330054,0.2440961301326751,0.9349,0.6024421,0.6763614,0.6394017338752747,0.734,0.62283313,0.66662127,0.6447272300720215,0.7401,2,0.2591003030538559,0.4021764546632767,0.3306383788585663,0.9251,0.2269693613052368,0.3379380255937576,0.2824537009000778,0.9311,0.6296949684619904,0.7117470800876617,0.6707209944725037,0.7283,0.6560384035110474,0.6934918165206909,0.6747651100158691,0.73795,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
23,23,23.0,23.0,3,0.98282,0.17253356,0.1114551594281196,0.98406,0.1429346,0.0901736051523685,0.7162,1.0807432,0.0270172801375388,0.7186,1.1019263,0.0246979525864124,0.9223,0.3554468,0.1184751800787448,0.92658,0.3035048,0.0847791485935449,0.687,1.1104784,0.0312701101139187,0.6962,1.1071103,0.0592362093910574,0.23994213,0.371132,0.3055370450019836,0.92582,0.19633013,0.29559663,0.245963379740715,0.93332,0.6163307,0.69486433,0.6555975079536438,0.7241,0.6216707,0.66546214,0.6435664296150208,0.7432,2,0.2584043741226196,0.3957892060279846,0.3270967900753021,0.92612,0.2251581326127052,0.3336099088191986,0.2793840318918228,0.93259,0.637087345123291,0.7139229476451874,0.675505131483078,0.72155,0.6541233658790588,0.705928385257721,0.6800258755683899,0.73445,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
24,24,24.0,24.0,2,0.98326,0.1695811,0.1097540529316663,0.98356,0.13990784,0.087473134702444,0.7157,1.0891666,0.0253068805128335,0.7189,1.092786,0.0279224512189626,0.92414,0.35010272,0.1169221989035606,0.92816,0.30117255,0.0847122783982753,0.6809,1.1176676,0.0385689190402627,0.6864,1.1440928,0.0702030466809868,0.23892525,0.36818254,0.3035538792610168,0.92798,0.19589342,0.29920098,0.2475472092628479,0.93458,0.62215537,0.69256943,0.6573624014854431,0.7271,0.64385444,0.67239594,0.6581251621246338,0.7344,2,0.259494811296463,0.4022297412157058,0.330862283706665,0.92471,0.223678670823574,0.3392806202173233,0.2814796417951584,0.93089,0.6344878077507019,0.7119476199150085,0.6732177138328552,0.7241500000000001,0.6579272150993347,0.6972654759883881,0.6775963604450226,0.7335499999999999,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
25,25,25.0,0.0,1,0.99986,0.0023976294,0.0021373250699043,0.99978,0.0015941364,0.0012125542545318,0.7622,0.9399004,0.0388685564249753,0.7693,0.98022676,0.0443957218438387,0.99978,0.0067959563,0.006205417304039,0.99976,0.0040356703,0.0033975462770462,0.7166,1.2668012,0.1330966466218233,0.72,1.3805821,0.1530673988193273,0.009517306,0.02291866,0.0162179842591285,0.9998,0.005740942,0.012943151,0.0093420464545488,0.9999,0.8122253,0.70992345,0.7610743641853333,0.7575,0.87912023,0.7190806,0.799100399017334,0.7706,2,0.0096387551166117,0.0235413061454892,0.0165900308638811,0.99987,0.0059850953985005,0.0132067874073982,0.0095959417521953,0.99982,0.8169809877872467,0.7226065099239349,0.7697937488555908,0.75615,0.884235680103302,0.7370370924472809,0.8106363713741302,0.7687999999999999,110,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
26,26,26.0,1.0,3,0.99994,0.002411236,0.002243368986845,0.99982,0.0015603334,0.0012482243812084,0.7665,0.94684255,0.0346240402907133,0.7682,0.98683035,0.0442057391762733,0.99984,0.0068519884,0.0063484582364559,0.99972,0.0039874297,0.0033733210730552,0.7094,1.2948338,0.1363700506359338,0.7143,1.413487,0.1546176691293716,0.009471494,0.023432411,0.0164519529789686,0.99978,0.0058255224,0.012970326,0.0093979239463806,0.99986,0.8127635,0.73082304,0.7717932462692261,0.7564,0.8929645,0.7417092,0.8173367977142334,0.767,2,0.0095023200847208,0.0230213217437267,0.0162618206813931,0.99978,0.006007747258991,0.013139824848622,0.0095737860538065,0.9998,0.8109478950500488,0.7124511897563934,0.7616995573043823,0.76,0.8790268301963806,0.7228255569934845,0.8009261786937714,0.76695,110,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
27,27,27.0,2.0,2,0.99984,0.0024531747,0.0021630698382854,0.99982,0.0015723775,0.0012756615710258,0.7671,0.9276443,0.035623696693778,0.772,0.970867,0.04335999109447,0.99978,0.006665561,0.0061189506697654,0.99976,0.00398435,0.003375178271532,0.7119,1.30922,0.1355183420211077,0.71,1.4218667,0.1593751166760921,0.009685244,0.022983586,0.0163344144821167,0.99974,0.0058706286,0.012979443,0.0094250356778502,0.9999,0.8066535,0.7127241,0.7596887946128845,0.7621,0.8632279,0.73505753,0.7991427183151245,0.7665,2,0.0099409976974129,0.023831064812839,0.016886031255126,0.99977,0.0059782299213111,0.0133801293559372,0.0096791796386241,0.99982,0.8142954111099243,0.7252998948097229,0.7697976529598236,0.75695,0.8756868243217468,0.7349475622177124,0.8053171932697296,0.768,110,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
28,28,28.0,3.0,1,0.98354,0.16797942,0.1094880022406578,0.9839,0.13805564,0.0867014130949973,0.7108,1.0828719,0.024946510733664,0.7151,1.1033256,0.0274281841427087,0.98142,0.17991762,0.1116048360228538,0.98148,0.13795376,0.0791013988083601,0.7372,0.9245671,0.0137757136210799,0.7418,0.92137384,0.030624475698173,0.14093736,0.16563359,0.1532854735851287,0.97836,0.10013414,0.10452757,0.1023308560252189,0.98328,0.47984394,0.5172901,0.4985670447349548,0.7702,0.49185425,0.49474952,0.4933018684387207,0.7887,2,0.1746654212474823,0.2081627622246742,0.1914140880107879,0.9751,0.1452649608254432,0.1525046825408935,0.1488848254084587,0.97765,0.5073152184486389,0.5539636611938477,0.5306394696235657,0.7676499999999999,0.5261808931827545,0.5370740592479706,0.5316274762153625,0.7733,20,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
29,29,29.0,4.0,3,0.98284,0.1701023,0.109543604158163,0.98344,0.1424973,0.0888635911107063,0.7162,1.0831666,0.0241458448037505,0.7168,1.1119382,0.032148847028613,0.97994,0.18581375,0.1135780231505632,0.98136,0.14228629,0.0812797453600168,0.7372,0.91310996,0.009502904471755,0.7406,0.9088207,0.0289636294066905,0.14299332,0.17302588,0.1580095887184143,0.97708,0.102731586,0.10677665,0.1047541201114654,0.98302,0.46425053,0.5033882,0.4838193655014038,0.776,0.48300016,0.47780317,0.4804016649723053,0.7802,2,0.1765580177307129,0.2058802545070648,0.1912191361188888,0.97605,0.1489587649703025,0.150422066450119,0.1496904194355011,0.97796,0.5113652050495148,0.5623552203178406,0.5368602275848389,0.76155,0.5345873534679413,0.5351596474647522,0.5348735153675079,0.7729,20,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
30,30,30.0,5.0,2,0.98392,0.16754213,0.1095675541079044,0.98364,0.14149664,0.0893074588119983,0.7114,1.0956666,0.0289374289959669,0.7148,1.1117015,0.0287706793934106,0.98198,0.18025443,0.1126170771485566,0.98196,0.13788974,0.0796741386330127,0.7362,0.918852,0.0095507892951369,0.7386,0.91729295,0.028807148809731,0.14032197,0.16678798,0.1535549759864807,0.97924,0.10283072,0.10391684,0.1033737808465957,0.98328,0.47944072,0.5222287,0.5008347034454346,0.7702,0.4817831,0.48613086,0.4839569926261902,0.7836,2,0.175629936158657,0.2073757648468017,0.1915028542280197,0.97525,0.1494991928339004,0.1520456075668335,0.1507724002003669,0.9776,0.5108199417591095,0.551420122385025,0.5311200618743896,0.762,0.5226229131221771,0.5253469049930573,0.5239849090576172,0.7787,20,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
31,31,31.0,6.0,1,0.99982,0.0024977399,0.0021718725562095,0.99982,0.0015784873,0.0012741041922569,0.7755,0.863595,0.0190758673518896,0.7802,0.87601966,0.0259000918060541,0.9999,0.007024259,0.0066274959421157,0.99976,0.0042666695,0.0036589429545402,0.7109,1.2994466,0.1382702661603689,0.7171,1.3983643,0.1559051206439734,0.00957705,0.022464471,0.0160207599401474,0.99984,0.0057485187,0.012910651,0.0093295853585004,0.99986,0.75319993,0.6140236,0.6836117506027222,0.7698,0.81973827,0.6049285,0.7123333811759949,0.779,2,0.0092864162288606,0.0206980183720588,0.014992217067629,0.99979,0.0056788951624184,0.0123870344832539,0.0090329647064208,0.99974,0.75869420170784,0.6269527077674866,0.6928234696388245,0.7691,0.8171868026256561,0.622409850358963,0.7197983264923096,0.7777000000000001,110,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
32,32,32.0,7.0,3,0.9998,0.0025164625,0.0021530547106266,0.99982,0.0015772012,0.0012793915498256,0.7773,0.8675023,0.0237968141630291,0.7819,0.87761116,0.0236021835744381,0.99972,0.0065223197,0.0058928950166702,0.99976,0.0037285245,0.0031646658587455,0.7153,1.286842,0.1324622894287109,0.7191,1.406331,0.1520764349907636,0.009217969,0.02020069,0.0147093292325735,0.9998,0.0055504055,0.011015903,0.0082831541076302,0.99978,0.7666441,0.6289764,0.6978102922439575,0.7711,0.8295236,0.6176781,0.7236008644104004,0.7803,2,0.0094852647744119,0.0217053489759564,0.0155953071080148,0.99984,0.0059364568442106,0.013403870165348,0.0096701635047793,0.9997,0.7624526917934418,0.6148310601711273,0.6886418461799622,0.7693,0.8168694078922272,0.6086462438106537,0.7127578258514404,0.7791,110,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
33,33,33.0,8.0,2,0.99986,0.0024195574,0.0021457569849491,0.99982,0.0015555392,0.0012461433279514,0.7754,0.8646545,0.0209059320375323,0.7813,0.88020617,0.0214870116800069,0.99982,0.0066498974,0.0060909432768821,0.99972,0.0043624016,0.0037327628278732,0.7111,1.293561,0.1388130309283733,0.7152,1.3966585,0.1537298913568258,0.009031322,0.020587994,0.0148096578195691,0.9998,0.0057749227,0.013491649,0.0096332859247922,0.9997,0.7587038,0.6171417,0.6879227757453918,0.7716,0.81142986,0.62178713,0.7166085243225098,0.7783,2,0.0092537328600883,0.0214981045573949,0.0153759182430803,0.99981,0.0056176725775003,0.0121646034531295,0.0088911382481455,0.99986,0.7648130059242249,0.6214829683303833,0.6931480169296265,0.77015,0.832078218460083,0.6110584437847137,0.7215683162212372,0.7784500000000001,110,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
34,34,34.0,9.0,1,0.98864,0.16521314,0.1164914229351282,0.98932,0.13740419,0.0963342783910035,0.731,0.99616057,0.0433879714086651,0.7349,1.005463,0.0366641899704933,0.9834,0.17971197,0.1156760682529211,0.98316,0.13819064,0.0831057119303941,0.7403,0.9025992,0.0145339368134736,0.7462,0.8941051,0.0215193181827664,0.11985787,0.13718948,0.1285236775875091,0.98372,0.08626016,0.083729826,0.0849949941039085,0.98716,0.39333966,0.3989762,0.3961579203605652,0.8001,0.39509496,0.36271194,0.3789034485816955,0.812,2,0.1403917223215103,0.1602356508374214,0.1503136828541755,0.98212,0.1146414168179035,0.1107941009104251,0.1127177588641643,0.98508,0.4177246391773224,0.4286836832761764,0.42320416867733,0.79005,0.4267800897359848,0.3948150426149368,0.4107975661754608,0.8033,20,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
35,35,35.0,10.0,3,0.98804,0.16558708,0.1162541165405511,0.98944,0.13603036,0.0954779964119195,0.735,0.9955582,0.0437157123997807,0.7337,1.0046852,0.0323901823341846,0.98374,0.17947876,0.1161556269353628,0.98396,0.1352768,0.0826657453221082,0.7364,0.9199799,0.0117461134135723,0.7425,0.91088176,0.024001660618186,0.11892012,0.13760602,0.1282630711793899,0.98378,0.08554617,0.08316462,0.0843553990125656,0.98786,0.39573732,0.4033645,0.3995509147644043,0.793,0.40086985,0.36835542,0.3846126198768616,0.8093,2,0.1398691609501838,0.1585088297724723,0.1491889953613281,0.98178,0.1130994148552417,0.1109668537974357,0.1120331361889839,0.98475,0.4159615784883499,0.4179960042238235,0.4169788062572479,0.7933,0.4250318109989166,0.3906252235174179,0.4078285098075866,0.8031999999999999,20,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
36,36,36.0,11.0,2,0.98892,0.16376215,0.1160989899516105,0.9899,0.13638954,0.0962505108278989,0.736,0.99874973,0.0455979727476835,0.7362,0.9998273,0.0326945646092295,0.98386,0.17841555,0.1157395123207568,0.98438,0.13664715,0.084081220703721,0.7434,0.9032204,0.0152003626212477,0.742,0.9024918,0.0259694279640913,0.11896864,0.13649882,0.1277337372303009,0.98402,0.085494354,0.08377955,0.0846369564533233,0.9886,0.39917067,0.4005288,0.3998497128486633,0.7998,0.4067019,0.36983287,0.3882673978805542,0.811,2,0.1404612809419632,0.1605670750141143,0.1505141779780388,0.98192,0.1142621710896492,0.1113645955920219,0.1128133833408355,0.98461,0.4181363433599472,0.4273808896541595,0.4227586090564728,0.79035,0.4275814145803451,0.3968458771705627,0.4122136533260345,0.8048,20,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
37,37,37.0,12.0,1,0.99974,0.0026094166,0.0020701269590854,0.99978,0.0016740231,0.001162761209011,0.7236,1.3051499,0.144639165470004,0.7267,1.4226819,0.162650222313404,0.99978,0.006965568,0.0063464259004592,0.99974,0.0042254454,0.0035678881251811,0.7164,1.2730457,0.1323540601819753,0.7231,1.3600655,0.1484613445967436,0.011185644,0.030312223,0.020748933777213,0.99976,0.0066202558,0.017872559,0.0122464075684547,0.99972,0.96649647,1.1148452,1.0406708717346191,0.7237,1.0045086,1.1607242,1.0826163291931152,0.7401,2,0.0113725494593381,0.029737651348114,0.0205551004037261,0.99971,0.0071033537387847,0.0178386513143777,0.0124710025265812,0.99971,1.0081452131271362,1.1463675498962402,1.0772563815116882,0.7206,1.058720886707306,1.200593888759613,1.1296573877334597,0.7318,110,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
38,38,38.0,13.0,3,0.99974,0.0026054846,0.0021606434893608,0.99974,0.0017214064,0.0011588894927501,0.7202,1.3389881,0.1494956554800272,0.7273,1.4371631,0.1598540294289589,0.99978,0.0067808195,0.0061851402568817,0.99978,0.0039602253,0.0033732653617858,0.7181,1.2583443,0.1313379294097424,0.7231,1.3736157,0.1490758492141962,0.011418049,0.02983322,0.0206256341189146,0.99984,0.00690902,0.017138638,0.0120238289237022,0.99984,1.0186716,1.1367402,1.0777058601379397,0.7179,1.0759125,1.1863922,1.1311523914337158,0.7342,2,0.0116871385835111,0.0300591075792908,0.0208731228485703,0.99977,0.0074921904597431,0.018177269026637,0.0128347296267747,0.99975,1.0152795314788818,1.1363002061843872,1.0757898688316343,0.72235,1.0846266150474548,1.1963295340538025,1.1404781341552734,0.7329,110,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
39,39,39.0,14.0,2,0.99986,0.0024255647,0.0021453834474086,0.99982,0.0016549088,0.0012341414821147,0.7304,1.2962452,0.141039403361082,0.7353,1.4041569,0.1524861077725887,0.99988,0.00649598,0.0060671097588539,0.99976,0.0039677476,0.0032857786130905,0.714,1.2952837,0.1359354661375284,0.7198,1.404799,0.1528331365615129,0.010786801,0.028845632,0.0198162160813808,0.99978,0.006905977,0.017038943,0.0119724599644541,0.99986,0.9902869,1.1401327,1.0652097463607788,0.723,1.0511469,1.1903098,1.1207282543182373,0.74,2,0.0112842326052486,0.0310126701369881,0.021148451603949,0.99976,0.007235804805532,0.0181976268067955,0.0127167156897485,0.99982,0.971897542476654,1.12729012966156,1.0495938658714294,0.7247,1.031153440475464,1.1793270111083984,1.1052402257919312,0.73785,110,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
40,40,40.0,15.0,1,0.94532,0.19996859,0.0566354263484477,0.94712,0.17706732,0.035092901353836,0.6514,1.5326821,0.1522939441680908,0.6504,1.6442035,0.1803887454599142,0.96786,0.19554117,0.0958136966794729,0.9702,0.15604271,0.06733961930871,0.7225,0.9633483,0.020702010603249,0.7288,0.9586145,0.0479422164231538,0.20624955,0.28314823,0.2446988821029663,0.93982,0.13956816,0.17941189,0.159490019083023,0.95212,0.75009024,1.013818,0.8819541335105896,0.6933,0.7412634,0.9985942,0.8699288368225098,0.7051,2,0.3014944642782211,0.4159682244062423,0.3587313443422317,0.92966,0.269368901848793,0.344828650355339,0.307098776102066,0.93413,0.8424788117408752,1.1384326219558716,0.990455687046051,0.67825,0.8623694777488708,1.1673225164413452,1.0148460268974304,0.6891,20,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
41,41,41.0,16.0,3,0.9454,0.2011393,0.057220373955369,0.9471,0.176175,0.0350109040373563,0.6463,1.5491596,0.1555068169087171,0.6511,1.6587027,0.1820187040120363,0.96788,0.19879812,0.0968517901825904,0.96978,0.15669715,0.0668181056040525,0.731,0.9491144,0.0171784177109599,0.7376,0.95649207,0.0444037749305367,0.2094704,0.2831524,0.2463113963603973,0.93944,0.13950318,0.17995712,0.1597301512956619,0.95216,0.7508546,0.98260653,0.8667305707931519,0.6916,0.749588,1.0057108,0.8776494264602661,0.7086,2,0.3048758804798126,0.4117402732372284,0.3583080768585205,0.92921,0.269901841878891,0.3436197638511657,0.3067608177661896,0.93369,0.8543812930583954,1.1433614492416382,0.998871386051178,0.67415,0.8904512822628021,1.2039251923561096,1.047188222408295,0.6889000000000001,20,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
42,42,42.0,17.0,2,0.94322,0.20857088,0.0575778308707475,0.9449,0.18310143,0.0359761943650245,0.6551,1.4877349,0.1442091387420892,0.6574,1.5864271,0.1706866083264351,0.96768,0.20301838,0.1000004140537976,0.96834,0.16510113,0.069823231870532,0.7227,0.9549999,0.0168079572498798,0.7295,0.95898956,0.0454628097459673,0.2077037,0.28463888,0.2461712956428527,0.93802,0.13872482,0.18172613,0.1602254807949066,0.94988,0.71332353,0.96911067,0.8412171006202698,0.6999,0.71618456,0.9620413,0.8391129374504089,0.7137,2,0.3095735162496567,0.4034609347581863,0.3565172255039215,0.92779,0.2768017947673797,0.3334745764732361,0.3051381856203079,0.93216,0.831428587436676,1.1085073351860046,0.9699679613113404,0.68295,0.8788797855377197,1.145221769809723,1.0120508074760437,0.6881,20,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
43,43,43.0,0.0,1,0.99984,0.008672951,0.0081617676925659,0.9998,0.005998774,0.0055133407485485,0.7483,1.0090818,0.0369606735229492,0.7502,1.0500475,0.047243005362153,0.97242,0.19939932,0.1096525276744365,0.96992,0.16498348,0.0779824269741773,0.7421,0.9058378,0.02174384714365,0.7465,0.9149008,0.0484512410894036,0.17894274,0.5889644,0.3839535713195801,0.9723,0.14998443,0.5048611,0.3274227678775787,0.96994,0.34352502,0.47460118,0.4090631008148193,0.8206,0.32503292,0.41251534,0.3687741160392761,0.8359,2,0.1540665999054908,0.5178084671497345,0.3359375298023224,0.97669,0.1274924129247665,0.4438009560108185,0.2856466919183731,0.9756,0.4032074362039566,0.5260501801967621,0.4646288007497787,0.7968,0.3990027159452438,0.4874608367681503,0.4432317912578583,0.81485,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
44,44,44.0,1.0,3,0.99976,0.008575028,0.0079136045193672,0.99978,0.006074674,0.0055220825695991,0.7493,1.0094651,0.0359977560162544,0.7577,1.0579385,0.0403958732008934,0.9784,0.16967659,0.0984239119774103,0.97664,0.13926864,0.0714063519197702,0.7441,0.9105549,0.0278871478512883,0.7489,0.9159251,0.0524461593359708,0.15138088,0.49678066,0.3240807652473449,0.97848,0.12592672,0.42490098,0.27541384100914,0.97674,0.3542121,0.4519372,0.4030746519565582,0.8177,0.3405433,0.406764,0.3736536502838135,0.8309,2,0.1681864187121391,0.5637571215629578,0.3659717738628387,0.9738,0.1398315727710724,0.4868183881044388,0.313324972987175,0.97231,0.3905432522296905,0.51908740401268,0.4548153281211853,0.8055,0.3885880559682846,0.482049897313118,0.4353189766407013,0.8152999999999999,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
45,45,45.0,2.0,2,0.99976,0.009111071,0.0084780563426017,0.99978,0.0061674253,0.0056405383014678,0.7533,0.9978604,0.0311003992646932,0.7508,1.0622152,0.0464277875691652,0.97514,0.17336494,0.0956897462004422,0.97456,0.14028996,0.0679151210701465,0.7439,0.91603446,0.0284806498900056,0.7422,0.9320917,0.0595433347821235,0.15427539,0.4944748,0.3243750929832458,0.97502,0.12657212,0.41712448,0.2718482911586761,0.97458,0.35601914,0.45454404,0.4052816033363342,0.8155,0.34433532,0.41508654,0.3797109127044678,0.8293,2,0.1656775251030922,0.5551823675632477,0.3604299575090408,0.97531,0.1389308348298072,0.4856690168380737,0.3122999221086502,0.97331,0.3915511220693588,0.5231800079345703,0.4573655724525451,0.8052999999999999,0.3875270485877991,0.483876958489418,0.4357019960880279,0.8174,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
46,46,46.0,3.0,1,0.99958,0.008962248,0.0078068451976776,0.99956,0.006549045,0.0053868732440471,0.7129,1.4457754,0.1536028953850269,0.7085,1.59243,0.1780373700648546,0.95884,0.21107928,0.0906023460340499,0.95836,0.18081234,0.0637334076672792,0.7311,0.95008767,0.0430385919973254,0.7321,0.9836949,0.0753885907262564,0.19556643,0.7182708,0.4569185972213745,0.95868,0.16867036,0.64383537,0.4062528610229492,0.95838,0.5112316,0.87282044,0.6920260190963745,0.7638,0.49187285,0.82530516,0.6585890054702759,0.7776,2,0.1882152110338211,0.7542575299739838,0.4712363630533218,0.96342,0.1597828939557075,0.6775359809398651,0.418659433722496,0.96366,0.6575043499469757,1.1239298582077026,0.8907171189785004,0.74065,0.664996862411499,1.1247966885566711,0.8948967754840851,0.7463,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
47,47,47.0,4.0,3,0.99952,0.009082933,0.0077549348556995,0.99956,0.0064219367,0.0052386040687561,0.7053,1.4266742,0.1585735025733709,0.7055,1.5783973,0.177867835226655,0.96368,0.19784749,0.0904528228038549,0.9647,0.16486375,0.0643711691671609,0.7355,0.94845814,0.0360667037844657,0.734,0.97287226,0.0674560094237327,0.18267167,0.67762065,0.4301461577415466,0.96364,0.15371986,0.59042895,0.3720743954181671,0.96464,0.50783956,0.8539502,0.6808948516845703,0.766,0.49925634,0.8428677,0.6710619926452637,0.7701,2,0.1942483410239219,0.7765399515628815,0.4853941351175308,0.96106,0.1676294580101966,0.7043973207473755,0.4360133856534958,0.96036,0.6600711941719055,1.0878766775131226,0.8739739060401917,0.7351000000000001,0.6832720637321472,1.116898775100708,0.90008544921875,0.745,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
48,48,48.0,5.0,2,0.9995,0.009358269,0.0080328572106361,0.99954,0.0062814252,0.005073208874464,0.7114,1.400412,0.1505882438123226,0.7084,1.547441,0.1730720778435469,0.96344,0.20123306,0.0924383843326568,0.96262,0.17010768,0.0640182277548312,0.7305,0.9469457,0.0443355350106954,0.7397,0.9590369,0.067242819955945,0.18623762,0.6947996,0.4405186176300049,0.96332,0.15856291,0.6130105,0.3857867121696472,0.96254,0.50804406,0.8437264,0.6758852005004883,0.77,0.49892926,0.8075982,0.6532636880874634,0.7807,2,0.1933950707316398,0.7697800993919373,0.4815875887870788,0.96114,0.1649882271885872,0.7036155760288239,0.4343018978834152,0.96135,0.6537356972694397,1.0670683979988098,0.8604020476341248,0.7365999999999999,0.6691032648086548,1.1032347679138184,0.8861690163612366,0.74745,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
49,49,49.0,6.0,1,0.99974,0.008765432,0.0081629765760898,0.9998,0.0060370327,0.0055830914258956,0.7648,0.9191538,0.0192597692713141,0.7622,0.96225625,0.0248434775680303,0.9815,0.16124152,0.0979703472590446,0.98046,0.12754601,0.0699365489053725,0.7438,0.90266174,0.0259425464764237,0.7498,0.9134136,0.052052834674716,0.14121054,0.43489933,0.2880549430847168,0.98148,0.11329243,0.35906193,0.2361771762371063,0.9805,0.30830884,0.36585492,0.3370818793773651,0.8246,0.2959191,0.32134408,0.3086315989494324,0.8435,2,0.1513092964887619,0.4702262133359909,0.3107677400112152,0.97755,0.1248289309442043,0.400420218706131,0.2626245766878128,0.97725,0.3247978240251541,0.3899110704660415,0.3573544472455978,0.82185,0.3140154480934143,0.3453827053308487,0.3296990841627121,0.8368,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
50,50,50.0,7.0,3,0.9998,0.008920761,0.0083692720615863,0.99982,0.005962437,0.0055465267968177,0.7638,0.91012615,0.015911279515922,0.7667,0.93340206,0.0210296793878078,0.97684,0.17143022,0.0973121494489908,0.97672,0.1385105,0.0705255476921796,0.7487,0.8935074,0.0226480425238609,0.7504,0.909383,0.0507802523881197,0.15072517,0.4556515,0.3031883239746094,0.97676,0.12338993,0.3814261,0.2524080276489258,0.97678,0.29356927,0.35245824,0.3230137526988983,0.8306,0.28180557,0.30643088,0.2941182255744934,0.8416,2,0.1464973241090774,0.4570310860872268,0.3017642050981521,0.97992,0.1193393804132938,0.3825914859771728,0.2509654313325882,0.9791,0.3215954601764679,0.3885608166456222,0.3550781458616256,0.82335,0.3165818452835083,0.348358616232872,0.3324702382087707,0.8358,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
51,51,51.0,8.0,2,0.99984,0.008752113,0.008264968175888,0.9998,0.006176881,0.0057258395934104,0.766,0.91807985,0.0202233538493514,0.7679,0.93631995,0.0225360102623701,0.97842,0.17127383,0.1003349076521396,0.97766,0.13953821,0.0731830551725625,0.7524,0.8931537,0.0211488966330885,0.7517,0.90350604,0.0492670070827007,0.15043233,0.4606661,0.3055492043495178,0.97842,0.124290675,0.38677204,0.255531370639801,0.97778,0.2979749,0.35814142,0.3280581831932068,0.832,0.28326204,0.30664638,0.2949542105197906,0.8486,2,0.146662138402462,0.4573901444673538,0.3020261377096176,0.97917,0.1189582832157611,0.3784943521022796,0.2487263157963752,0.97867,0.3252002298831939,0.39297915995121,0.3590896874666214,0.8210999999999999,0.3187450021505356,0.3481278568506241,0.3334364295005798,0.83575,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,True,1.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
52,52,52.0,0.0,1,0.82932,0.77162796,0.0264562239927053,0.99978,0.006375836,0.0057863113474845,0.616,1.7608643,0.0787627015337347,0.7541,1.0561651,0.0452683335214853,0.82908,0.68661517,0.052519862960875,0.98192,0.10253037,0.0510399020469188,0.6253,1.4316565,0.0643093020290136,0.7473,0.9528772,0.0673038140952587,1.0343593,1.480087,1.257223129272461,0.75164,0.09244577,0.2984338,0.1954397857189178,0.98198,1.2802902,1.6856995,1.482994794845581,0.6038,0.41725147,0.46605504,0.4416532516479492,0.8177,2,1.0839738249778748,1.5750117301940918,1.3294928073883057,0.7437199999999999,0.0943426638841629,0.3156969994306564,0.2050198316574096,0.9815,1.3225578665733335,1.7317808866500854,1.527169406414032,0.60195,0.4588305056095123,0.5201115310192108,0.4894710183143616,0.8082499999999999,56,3,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
53,53,53.0,1.0,3,0.8248,0.7947459,0.0238309912836551,0.99982,0.0059965802,0.0054909018456935,0.6041,1.8176047,0.0897804357141256,0.7488,1.0576631,0.0489626220375299,0.82236,0.72047055,0.0500750270211696,0.9813,0.101761825,0.0498632967841625,0.624,1.4531145,0.066758893340826,0.7431,0.9684121,0.0727545361846685,1.0759909,1.5341703,1.3050806522369385,0.74546,0.09210148,0.29805836,0.1950799226760864,0.98136,1.3036556,1.6849359,1.4942958354949951,0.6004,0.41920894,0.46180868,0.4405088126659393,0.8158,2,1.111912488937378,1.5597090125083923,1.3358107209205627,0.74272,0.0948588028550148,0.3194385170936584,0.2071486636996269,0.98189,1.3508767485618591,1.747261643409729,1.5490691661834717,0.59365,0.4693002849817276,0.5239359438419342,0.4966181218624115,0.80445,56,3,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
54,54,54.0,2.0,2,0.82732,0.79075843,0.0261783593899011,0.99982,0.0061009694,0.0056276299715042,0.6054,1.786642,0.0901516757801175,0.7474,1.0651653,0.0485558862924575,0.82038,0.7186186,0.04910488694489,0.98182,0.103991486,0.0514798230755329,0.6253,1.462085,0.0666846331983804,0.7432,0.9571045,0.0719394124090671,1.065197,1.521759,1.293478012084961,0.74688,0.09413699,0.3032178,0.1986773908138275,0.98188,1.2895555,1.6660627,1.477809190750122,0.6062,0.4169833,0.45881313,0.4378982186317444,0.8169,2,1.1071378588676453,1.5566145777702332,1.331876277923584,0.7440599999999999,0.0936960391700267,0.3149048089981079,0.2043004184961319,0.98161,1.3385004997253418,1.7233640551567078,1.5309323072433472,0.59855,0.4697548598051071,0.5174851417541504,0.4936199933290481,0.80305,56,3,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
55,55,55.0,3.0,1,0.7803,1.0914009,0.0897969189125299,0.99942,0.0066893348,0.005215323947668,0.5547,2.4714785,0.2450071838647128,0.7145,1.5538824,0.1647185419559479,0.79842,0.8065489,0.0192003876727819,0.9719,0.12923509,0.0501209173566102,0.6098,1.553434,0.0976498343899846,0.7347,1.0105226,0.0842302662700414,1.288114,2.0895193,1.6888165473937988,0.69744,0.1216823,0.46258304,0.2921326756477356,0.97166,1.628613,2.4065046,2.0175588130950928,0.5521,0.5981656,0.9207621,0.7594638466835022,0.7686,2,1.4352719187736511,2.2441914081573486,1.8397316336631773,0.6874,0.1234557963907718,0.5111150741577148,0.3172854334115982,0.97119,1.8092769384384155,2.622075915336609,2.2156763076782227,0.5329999999999999,0.7444756925106049,1.1483144760131836,0.9463950991630554,0.74175,56,1,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
56,56,56.0,4.0,3,0.7767,1.1070039,0.093521348530054,0.99932,0.007190551,0.0054208042716979,0.5671,2.394363,0.2387163335829973,0.7116,1.5640619,0.172239760440588,0.80334,0.783386,0.0208909054282307,0.97232,0.12707749,0.0495282767331599,0.6099,1.5482397,0.0945780200794339,0.7391,1.0148301,0.0785091128468513,1.2985922,2.075644,1.6871180534362793,0.697,0.119133204,0.45017767,0.2846554517745971,0.972,1.5633446,2.3978162,1.9805803298950195,0.56,0.5937291,0.9029035,0.7483162879943848,0.7661,2,1.425146996974945,2.305442690849304,1.8652948141098025,0.68411,0.1242680065333843,0.5143766403198242,0.31932233273983,0.97098,1.7439010739326477,2.6498923301696777,2.19689679145813,0.5444,0.733826756477356,1.1338634490966797,0.9338451027870178,0.7412000000000001,56,1,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
57,57,57.0,5.0,2,0.77632,1.1169974,0.0948522799009084,0.99954,0.0062814252,0.005073208874464,0.555,2.510746,0.2490361109882592,0.7084,1.547441,0.1730720778435469,0.80054,0.81330985,0.0170590000343322,0.97062,0.12601423,0.0463043222063779,0.6135,1.5678596,0.0924190223813057,0.7346,1.0117296,0.0813962653785944,1.323545,2.1226802,1.7231125831604004,0.69678,0.118181795,0.44963995,0.283910870552063,0.9706,1.6804695,2.5284395,2.104454517364502,0.5517,0.5889637,0.91378546,0.7513746023178101,0.7648,2,1.4311487674713137,2.285912156105041,1.8585304617881773,0.6850499999999999,0.1237393803894519,0.5231521129608154,0.3234457522630691,0.97199,1.802347183227539,2.6906816959381104,2.2465144395828247,0.5335,0.7420681118965149,1.1388418674468994,0.9404550194740297,0.7401,56,1,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
58,58,58.0,6.0,1,0.8381,0.71861064,0.0385202526572346,0.99982,0.0059885085,0.0055688606023788,0.6214,1.6303762,0.0533069056540727,0.766,0.9497948,0.0198673696130514,0.83626,0.6726577,0.0597059961748123,0.98562,0.09390745,0.0517227542459964,0.6279,1.4189267,0.0609185729980468,0.7413,0.95640373,0.0727597140014171,0.99010205,1.3162463,1.1531741619110107,0.76458,0.082969084,0.25336856,0.1681688129901886,0.98576,1.2104163,1.4721162,1.3412662744522097,0.6133,0.36039925,0.3569354,0.3586673140525818,0.8292,2,1.027310073375702,1.4065313339233398,1.2169206738471985,0.7533000000000001,0.0876172892749309,0.2743002772331238,0.1809587851166725,0.98482,1.2223292589187622,1.4895427227020264,1.3559359908103945,0.6127,0.3835150301456451,0.3897251337766647,0.3866200745105743,0.82585,56,5,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
59,59,59.0,7.0,3,0.836,0.7306326,0.0350629788124561,0.9998,0.00625795,0.0057992295134067,0.6306,1.6122903,0.0466614352196455,0.768,0.9356043,0.0215208901554346,0.82116,0.7254427,0.0517617981511354,0.98552,0.095780216,0.05276148391366,0.6245,1.4387275,0.063497124479711,0.7499,0.9308435,0.0639919907689094,1.0188487,1.4131874,1.2160179615020752,0.75504,0.08449691,0.25741854,0.1709577292203903,0.98552,1.2044411,1.5187223,1.3615816831588743,0.6145,0.35198173,0.35184565,0.3519136905670166,0.8311,2,1.033711075782776,1.3849275708198547,1.2093193531036377,0.75808,0.0865448974072933,0.2716440856456756,0.1790944933891296,0.98481,1.232248067855835,1.5250145196914673,1.3786312937736511,0.6147499999999999,0.3809062838554382,0.390060693025589,0.3854834884405136,0.8248500000000001,56,5,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
60,60,60.0,8.0,2,0.83876,0.719669,0.0383698196911811,0.9998,0.005933693,0.0054898491168022,0.6227,1.6358798,0.0517938846588134,0.7624,0.9396907,0.0275709164798259,0.82734,0.7044607,0.0560960248824954,0.98396,0.10030816,0.0535875184822082,0.6276,1.4203751,0.0610317364692687,0.7477,0.9360324,0.0655380073338747,1.0010277,1.3684155,1.18472158908844,0.75852,0.088912286,0.27386183,0.1813870519399643,0.98408,1.2092643,1.4899216,1.349592924118042,0.6217,0.35476348,0.35734147,0.3560524582862854,0.8342,2,1.0208398699760437,1.3963606357574463,1.2086002230644226,0.75805,0.0847598798573017,0.2677466869354248,0.1762532815337181,0.98561,1.2112951278686523,1.488955855369568,1.3501255512237549,0.61465,0.3830279856920242,0.3861466646194458,0.3845873177051544,0.82445,56,5,56,cifar100,"colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
61,61,61.0,9.0,1,0.6964,1.5153157,0.0815485698676109,0.99978,0.006375836,0.0057863113474845,0.5485,2.2081304,0.1197057178020477,0.7541,1.0561651,0.0452683335214853,0.70218,1.2641342,0.0470540683314204,0.99516,0.058657624,0.0430532634973525,0.5501,1.8445691,0.1156162382766604,0.7373,1.0307335,0.087759595349431,1.992187,2.6358013,2.313994169235229,0.61894,0.052584063,0.17637293,0.1144784986972808,0.99522,1.92578,2.314677,2.1202285289764404,0.5312,0.44863302,0.46726817,0.4579505920410156,0.8142,2,2.061334013938904,2.7309433221817017,2.3961386680603027,0.59244,0.0519436672329902,0.1785883381962776,0.1152660027146339,0.99563,1.957673251628876,2.407449722290039,2.18256151676178,0.5205,0.5099470317363739,0.5234637558460236,0.5167053937911987,0.8026,56,3,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
62,62,62.0,10.0,3,0.69824,1.5358466,0.0800890548425912,0.99982,0.0059965802,0.0054909018456935,0.5529,2.1790686,0.1158712635859847,0.7488,1.0576631,0.0489626220375299,0.7026,1.2696782,0.0469235855883359,0.99564,0.055598974,0.041141015458107,0.5462,1.8540285,0.1145843199267983,0.7353,1.0348784,0.093794301623106,1.9694239,2.6155434,2.2924835681915283,0.62472,0.050064605,0.16823207,0.1091483384370803,0.99562,1.8724594,2.34314,2.107799530029297,0.5322,0.4658854,0.46218204,0.4640337228775024,0.8087,2,2.063756346702576,2.728881001472473,2.3963186740875244,0.59466,0.0531257763504982,0.1854827925562858,0.119304284453392,0.99541,1.947877824306488,2.3914681673049927,2.1696730852127075,0.5244,0.5114902555942535,0.5272493660449982,0.5193698108196259,0.7984,56,3,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
63,63,63.0,11.0,2,0.69698,1.5327022,0.0802907163712382,0.99982,0.0061009694,0.0056276299715042,0.5419,2.2424707,0.1210051583975553,0.7474,1.0651653,0.0485558862924575,0.69916,1.3003318,0.0465389454120397,0.99558,0.057663653,0.0423678634154796,0.5456,1.8696314,0.1142193224161863,0.7377,1.0338061,0.0881518313199281,1.985426,2.634759,2.3100924491882324,0.62186,0.051702745,0.17267184,0.1121872961521148,0.99552,1.9279014,2.3295283,2.128714799880981,0.5331,0.45581913,0.45952445,0.4576717913150787,0.8092,2,2.08050799369812,2.740334153175354,2.410421133041382,0.5925199999999999,0.0524268243461847,0.1809114664793014,0.1166691444814205,0.9954,1.983471930027008,2.39197301864624,2.1877224445343018,0.51645,0.5170771777629852,0.5259649455547333,0.5215210318565369,0.79435,56,3,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
64,64,64.0,12.0,1,0.67924,1.9771776,0.1763730395722388,0.99942,0.0066893348,0.005215323947668,0.5075,2.9171689,0.2755000943511724,0.7145,1.5538824,0.1647185419559479,0.68314,1.4595017,0.0875411395555734,0.9911,0.07225969,0.0461932775497436,0.5363,1.9892508,0.1495185549601912,0.7249,1.1116935,0.10386320977211,2.201454,3.2978187,2.749636173248291,0.5981,0.06868365,0.2845513,0.1766174733638763,0.99086,2.2763793,3.1709523,2.723665714263916,0.4859,0.637551,0.9370159,0.7872834205627441,0.7588,2,2.474282741546631,3.610674023628235,3.042478322982788,0.54484,0.0710983537137508,0.3134489804506302,0.1922736689448356,0.99028,2.456017255783081,3.414160132408142,2.935088634490967,0.4587,0.815918892621994,1.18290513753891,0.9994120299816132,0.73365,56,1,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
65,65,65.0,13.0,3,0.67272,2.0104756,0.1805732698392868,0.99932,0.007190551,0.0054208042716979,0.5116,2.930078,0.2794008497595787,0.7116,1.5640619,0.172239760440588,0.68358,1.4608641,0.0883506879422068,0.99068,0.07111505,0.0451846569001674,0.5331,2.0236082,0.1493944626614451,0.7226,1.1066223,0.1059295818835497,2.2308893,3.3065836,2.7687363624572754,0.59324,0.06751476,0.2759038,0.171709269285202,0.9906,2.2982,3.3195508,2.808875322341919,0.4801,0.6176557,0.90713555,0.7623956203460693,0.7619,2,2.456613540649414,3.607055068016052,3.0318342447280884,0.54358,0.0715942755341529,0.3119746595621109,0.1917844638228416,0.99053,2.4246987104415894,3.446085214614868,2.935391902923584,0.4637,0.8121168613433838,1.1914382576942444,1.0017775297164917,0.7335499999999999,56,1,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
66,66,66.0,14.0,2,0.67812,1.9975888,0.1765413346737623,0.99954,0.0062814252,0.005073208874464,0.5139,2.9132898,0.2711416778475046,0.7084,1.547441,0.1730720778435469,0.68466,1.4599167,0.0890939041951298,0.99056,0.069836214,0.0439113174903392,0.5385,1.9598652,0.1503841474041342,0.72,1.1179789,0.109328580880165,2.2315264,3.3137875,2.772656917572021,0.5965,0.065848924,0.27240172,0.1691253185272216,0.99056,2.2749996,3.1230426,2.699021100997925,0.4884,0.6335306,0.91616356,0.7748470902442932,0.7568,2,2.4417402744293213,3.6505082845687866,3.0461243391036987,0.5442899999999999,0.0710969902575016,0.321700781583786,0.1963988840579986,0.99075,2.433076024055481,3.431526303291321,2.932301163673401,0.4631,0.819590300321579,1.1807425618171692,1.000166416168213,0.7363500000000001,56,1,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
67,67,67.0,15.0,1,0.70282,1.4268085,0.0606666440051793,0.99982,0.0059885085,0.0055688606023788,0.5618,2.0601504,0.0837613550141454,0.766,0.9497948,0.0198673696130514,0.70586,1.238853,0.0437444070458412,0.99648,0.05290416,0.0407093830180168,0.5477,1.8309523,0.1121853339269757,0.7404,1.0175184,0.0840768945783377,1.8992492,2.4224012,2.160825252532959,0.63144,0.0457731,0.14261106,0.0941920801997184,0.99646,1.7629808,2.0481255,1.905553102493286,0.5593,0.3968355,0.3578632,0.3773493468761444,0.8265,2,1.9598857164382932,2.492576003074646,2.2262308597564697,0.61102,0.0467109140008688,0.1483499407768249,0.0975304283201694,0.99658,1.8109054565429688,2.1134201288223267,1.962162733078003,0.53975,0.4277576953172683,0.3896335214376449,0.4086956083774566,0.8203,56,5,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
68,68,68.0,16.0,3,0.70364,1.4051831,0.0623645071542262,0.9998,0.00625795,0.0057992295134067,0.5647,1.9930142,0.0846226781323552,0.768,0.9356043,0.0215208901554346,0.7052,1.2375246,0.0450636800807714,0.99608,0.053278755,0.0402705926179885,0.5482,1.8205532,0.1126988056346774,0.7399,1.0146122,0.0869038657069206,1.9179527,2.4217134,2.169832944869995,0.63294,0.046001073,0.14195468,0.0939778760075569,0.99604,1.775382,2.064145,1.9197635650634768,0.5541,0.39063984,0.35256293,0.371601402759552,0.8288,2,1.9364407658576963,2.488910436630249,2.2126755714416504,0.61205,0.0463934186846017,0.1468027010560035,0.0965980589389801,0.99668,1.8187330961227417,2.11470890045166,1.966720998287201,0.5388,0.4187888950109482,0.3886086493730545,0.4036987721920013,0.8197000000000001,56,5,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
69,69,69.0,17.0,2,0.7066,1.4034107,0.0599182374501228,0.9998,0.005933693,0.0054898491168022,0.557,2.0295336,0.0864818224072456,0.7624,0.9396907,0.0275709164798259,0.70224,1.2512759,0.0440377592900395,0.99684,0.05312664,0.0412563569664955,0.5539,1.8109457,0.1080872533649206,0.7438,1.007492,0.0809179423183202,1.886912,2.4718835,2.179397821426392,0.63092,0.04590585,0.14441916,0.0951625108718872,0.997,1.7963513,2.061809,1.9290802478790283,0.5414,0.3874751,0.3499561,0.3687155842781067,0.8271,2,1.9704782962799072,2.518158078193665,2.244318127632141,0.6118300000000001,0.046666644513607,0.1487966924905777,0.0977316722273826,0.99632,1.840078890323639,2.103568196296692,1.971823573112488,0.53925,0.4303898364305496,0.3945259600877762,0.4124578982591629,0.8185,56,5,56,cifar100,"vertical_flip,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
70,70,70.0,18.0,1,0.3651,3.857424,0.2024355945697426,0.99978,0.006375836,0.0057863113474845,0.3036,4.273731,0.2404869214490056,0.7541,1.0561651,0.0452683335214853,0.34642,3.102661,0.1572020224374533,0.8636,0.462889,0.0545417284488677,0.3168,3.2623756,0.179192527346313,0.7262,0.96188104,0.040746958297491,2.695007,3.812883,3.2539448738098145,0.27418,0.43951777,1.2689487,0.8542332053184509,0.8636,2.6516864,3.6873586,3.169522523880005,0.2679,0.30383557,0.4577916,0.3808135986328125,0.8321,2,2.7863285541534424,3.937162160873413,3.361745357513428,0.26297,0.4374871999025345,1.3140588998794556,0.8757730424404144,0.86416,2.7573533058166504,3.814182639122009,3.2857680320739746,0.25945,0.3640906661748886,0.5566658675670624,0.4603782594203949,0.8098000000000001,56,3,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
71,71,71.0,19.0,3,0.36954,3.7716002,0.2007765296137332,0.99982,0.0059965802,0.0054909018456935,0.3041,4.256757,0.2447912535011768,0.7488,1.0576631,0.0489626220375299,0.35228,3.0424187,0.1538777918237447,0.86434,0.45936534,0.0562980586534738,0.3155,3.2660677,0.1846017892941833,0.7273,0.9503406,0.0370461219504475,2.7295654,3.8402221,3.284893751144409,0.27158,0.43699232,1.2819164,0.859454333782196,0.86434,2.6964376,3.7185235,3.207480430603028,0.2687,0.3080226,0.46536386,0.3866932392120361,0.8257,2,2.7873393297195435,3.895129919052124,3.341234564781189,0.26463,0.4399745613336563,1.325678825378418,0.8828266859054565,0.86385,2.7528222799301147,3.8090447187423706,3.280933618545532,0.2539,0.3724606186151504,0.5599923729896545,0.4662264883518219,0.80615,56,3,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
72,72,72.0,20.0,2,0.37476,3.7455826,0.1937535873636603,0.99982,0.0061009694,0.0056276299715042,0.3042,4.239876,0.2423638847962021,0.7474,1.0651653,0.0485558862924575,0.35564,3.041923,0.1487752303662896,0.86402,0.45951486,0.0544036943691968,0.3151,3.2556832,0.1778070425629616,0.7258,0.9600252,0.0385780258923768,2.7331452,3.8189366,3.276041030883789,0.27152,0.43688685,1.2698692,0.8533780574798584,0.86406,2.6940913,3.7487237,3.221407413482666,0.261,0.30456597,0.45550606,0.3800359964370727,0.8257,2,2.7748907804489136,3.90115225315094,3.3380215167999268,0.26456,0.4396136105060577,1.32193261384964,0.8807730972766876,0.86393,2.7610057592391968,3.832641363143921,3.296823501586914,0.2526,0.3690002858638763,0.5546616315841675,0.4618309587240219,0.8055,56,3,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
73,73,73.0,21.0,1,0.33706,4.8118086,0.3831881876426934,0.99942,0.0066893348,0.005215323947668,0.27,5.404357,0.4381793274506926,0.7145,1.5538824,0.1647185419559479,0.32974,3.361311,0.2141771612977981,0.838,0.5333114,0.0347534013849496,0.3018,3.5584524,0.2336661861345171,0.7079,1.061522,0.0588879389747977,3.367615,5.1873894,4.277502059936523,0.2396,0.512997,1.7216119,1.117304444313049,0.83792,3.3844984,5.140868,4.262683391571045,0.2356,0.47365,0.949588,0.7116190195083618,0.7764,2,3.626099944114685,5.529942512512207,4.578021287918091,0.21911,0.5140604078769684,1.8737676739692688,1.1939140558242798,0.83797,3.65597152709961,5.507292985916138,4.581632137298584,0.20565,0.6813714802265167,1.335666298866272,1.008518934249878,0.73405,56,1,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
74,74,74.0,22.0,3,0.32834,4.846721,0.3896551652416586,0.99932,0.007190551,0.0054208042716979,0.2771,5.4291544,0.4301624530807136,0.7116,1.5640619,0.172239760440588,0.32874,3.3824294,0.212860394141972,0.83944,0.5278971,0.0347079876232147,0.2983,3.5231664,0.2383762494266033,0.7069,1.0479368,0.0618875129431486,3.3990839,5.199719,4.29940128326416,0.23652,0.50657326,1.6839066,1.0952398777008057,0.83946,3.348845,5.099302,4.22407341003418,0.2318,0.46958345,0.9331911,0.7013872861862183,0.7765,2,3.60852313041687,5.476197004318237,4.542359828948975,0.21975,0.515817403793335,1.871290504932404,1.1935539841651917,0.83736,3.591334104537964,5.427277565002441,4.509305715560913,0.2166,0.6756843626499176,1.3349822163581848,1.00533327460289,0.732,56,1,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
75,75,75.0,23.0,2,0.32786,4.947909,0.3936522605890034,0.99954,0.0062814252,0.005073208874464,0.2683,5.492638,0.4381266834646463,0.7084,1.547441,0.1730720778435469,0.32804,3.4339616,0.2187399488452076,0.8367,0.5325702,0.03008698112607,0.2905,3.679452,0.2504823562696576,0.7074,1.0533164,0.0606241139352321,3.4429963,5.2219048,4.3324503898620605,0.23698,0.51231843,1.7185377,1.11542809009552,0.83674,3.4111085,5.075325,4.243216514587402,0.2338,0.47656447,0.9439251,0.7102447748184204,0.7738,2,3.611537456512451,5.538645029067993,4.575091123580933,0.21719,0.5141534507274628,1.8998883366584776,1.207020878791809,0.83863,3.62463915348053,5.409159660339356,4.516899585723877,0.20945,0.6818169355392456,1.3379364609718325,1.0098766684532166,0.73125,56,1,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
76,76,76.0,24.0,1,0.38398,3.527735,0.1573268114677071,0.99982,0.0059885085,0.0055688606023788,0.3076,3.9983125,0.2094301604136824,0.766,0.9497948,0.0198673696130514,0.35098,3.0368357,0.1470633430966735,0.86968,0.44282836,0.0581074180698394,0.3141,3.2712998,0.1780059100165963,0.7355,0.936242,0.0284355544477701,2.5492833,3.4528573,3.001070261001587,0.2836,0.4190742,1.1433163,0.7811952233314514,0.8698,2.518692,3.369777,2.9442343711853027,0.2757,0.24530283,0.33624703,0.290774941444397,0.846,2,2.6040843725204468,3.521049380302429,3.062566876411438,0.27514,0.4159098267555237,1.1632533073425293,0.7895815670490265,0.8722399999999999,2.588217735290528,3.443944215774536,3.016080856323242,0.26765,0.2821346074342727,0.3879359364509582,0.3350352644920349,0.83175,56,5,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
77,77,77.0,25.0,3,0.37692,3.5823126,0.1641005126577615,0.9998,0.00625795,0.0057992295134067,0.303,4.0652637,0.2126833314344287,0.768,0.9356043,0.0215208901554346,0.35168,3.0431852,0.1463943652644753,0.8707,0.44279265,0.060039082301855,0.3198,3.2401905,0.172093629322946,0.7311,0.9308057,0.0333484097927808,2.5683486,3.497698,3.0330233573913574,0.27706,0.41815427,1.1411585,0.7796563506126404,0.8707,2.5363073,3.3791602,2.957733631134033,0.277,0.24066308,0.3351337,0.2878983914852142,0.8467,2,2.5984976291656494,3.540034532546997,3.0692660808563232,0.27294,0.4153123199939728,1.1580249071121216,0.786668598651886,0.87164,2.6043871641159058,3.437615156173706,3.021001100540161,0.26535,0.2800332903861999,0.3874772787094116,0.3337552845478058,0.8329500000000001,56,5,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
78,78,78.0,26.0,2,0.3849,3.5014284,0.1560297389572858,0.9998,0.005933693,0.0054898491168022,0.3118,3.9274132,0.2006842251628637,0.7624,0.9396907,0.0275709164798259,0.36088,2.9656718,0.1384281530421972,0.87358,0.43511602,0.0607619877690076,0.3202,3.1853507,0.1752307488650083,0.7323,0.9386008,0.0350373552829027,2.5611942,3.4788582,3.020026206970215,0.28014,0.41175133,1.1343967,0.7730740308761597,0.87366,2.5589726,3.3720264,2.9654994010925293,0.2684,0.24520297,0.33529913,0.2902510464191437,0.8511,2,2.598673462867737,3.547191858291626,3.072932720184326,0.27429,0.4199643433094024,1.1775365471839905,0.7987504601478577,0.87026,2.5541406869888306,3.3824695348739624,2.9683051109313965,0.2681,0.2821258902549743,0.3899926990270614,0.3360593020915985,0.83815,56,5,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
79,79,79.0,27.0,1,0.7475,1.1745385,0.0271150886982679,0.99978,0.006375836,0.0057863113474845,0.5581,2.1448798,0.1149336000397801,0.7541,1.0561651,0.0452683335214853,0.74646,0.9979181,0.0272794005176424,0.9813,0.09679009,0.0458265255594253,0.5673,1.7023156,0.0932829188480973,0.7348,1.0510116,0.0927383452534675,1.281858,1.7866454,1.534251689910889,0.65918,0.088099346,0.2787027,0.1834010183811187,0.9814,1.3293868,1.732984,1.5311853885650637,0.5751,0.4685288,0.47686005,0.4726944267749786,0.8074,2,1.347167730331421,1.851475775241852,1.5993217825889587,0.6521699999999999,0.0898077152669429,0.2933994382619858,0.1916035786271095,0.98134,1.4138193130493164,1.808791160583496,1.6113052368164062,0.56745,0.5233551263809204,0.5388826727867126,0.5311188697814941,0.7968,56,3,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
80,80,80.0,28.0,3,0.7566,1.1101419,0.0221728911668062,0.99982,0.0059965802,0.0054909018456935,0.569,2.0925245,0.1088869953855872,0.7488,1.0576631,0.0489626220375299,0.74602,0.9989004,0.0240603304696082,0.982,0.096214324,0.0460246486675739,0.5746,1.7047391,0.0909150421500206,0.7335,1.0545847,0.0951240453153848,1.2300797,1.7252854,1.4776825904846191,0.6669,0.08750719,0.2770018,0.1822544932365417,0.98198,1.2845209,1.660822,1.4726715087890625,0.5868,0.4695469,0.47493267,0.4722397923469543,0.8069,2,1.3226616382598877,1.8359503149986267,1.5793059468269348,0.6567400000000001,0.0900643728673458,0.2982355058193207,0.1941499412059784,0.98111,1.392974019050598,1.788800597190857,1.5908873081207275,0.56735,0.529785543680191,0.5377476811408997,0.5337666273117065,0.7939,56,3,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
81,81,81.0,29.0,2,0.75352,1.119771,0.023688495272994,0.99982,0.0061009694,0.0056276299715042,0.5587,2.1062796,0.1151335408300161,0.7474,1.0651653,0.0485558862924575,0.75068,0.98648745,0.0299410068401694,0.98072,0.098215,0.0456524192953109,0.5799,1.6954879,0.0850398509427905,0.7292,1.0563527,0.0986031582802534,1.2302771,1.719155,1.4747159481048584,0.6669,0.089433,0.28303888,0.1862359344959259,0.98066,1.3422745,1.6878412,1.5150578022003174,0.5754,0.48361322,0.48375785,0.483685553073883,0.8021,2,1.3213694095611572,1.8462663292884829,1.5838178992271423,0.65333,0.0892134122550487,0.2927145212888717,0.1909639611840248,0.98167,1.4088959097862244,1.8314340114593504,1.62016499042511,0.56165,0.5324320793151855,0.5378835797309875,0.5351578593254089,0.7951,56,3,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
82,82,82.0,30.0,1,0.71046,1.5071496,0.1349829532825947,0.99942,0.0066893348,0.005215323947668,0.5257,2.8002546,0.2652724624156952,0.7145,1.5538824,0.1647185419559479,0.73392,1.072174,0.0089553957512974,0.96792,0.13775681,0.0477428252547979,0.5682,1.7740482,0.1175092296481132,0.724,1.1095554,0.1008646634429693,1.4660234,2.3008046,1.8834140300750728,0.63134,0.12995005,0.48265356,0.3063018023967743,0.96772,1.6098038,2.3895419,1.9996728897094729,0.5401,0.6070196,0.89743525,0.7522274255752563,0.7667,2,1.7089384198188782,2.7016371488571167,2.20528781414032,0.59838,0.1392711251974105,0.5637160837650299,0.3514936119318008,0.96515,1.865634083747864,2.8052985668182373,2.3354663848876958,0.5065999999999999,0.7945219278335571,1.1778091788291931,0.9861655533313752,0.7355,56,1,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
83,83,83.0,31.0,3,0.70806,1.5552322,0.1372652411574125,0.99932,0.007190551,0.0054208042716979,0.525,2.8034594,0.2707251045674086,0.7116,1.5640619,0.172239760440588,0.72588,1.1006491,0.0109378752368688,0.96442,0.14555821,0.0471304517686367,0.5618,1.8084099,0.1208484934851527,0.7237,1.0958804,0.1027212263256311,1.5042514,2.4002185,1.9522349834442136,0.61848,0.13759355,0.5077727,0.3226831257343292,0.96424,1.6380273,2.5304348,2.08423113822937,0.5305,0.61589944,0.91747665,0.7666880488395691,0.7644,2,1.7173970341682434,2.7121862173080444,2.2147916555404663,0.5964499999999999,0.1358291283249855,0.5499109923839569,0.3428700566291809,0.96679,1.908194839954376,2.9072823524475098,2.4077385663986206,0.5025,0.7794816493988037,1.166642725467682,0.9730621874332428,0.7361500000000001,56,1,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
84,84,84.0,32.0,2,0.69876,1.6341972,0.1443750345605611,0.99954,0.0062814252,0.005073208874464,0.5127,2.8804364,0.2790212049514055,0.7084,1.547441,0.1730720778435469,0.71828,1.143234,0.0183587405639886,0.96624,0.14086966,0.0465885199820995,0.558,1.8671318,0.1247456384658813,0.7238,1.0900317,0.1005601664334535,1.5147761,2.415763,1.9652695655822756,0.61504,0.13261123,0.4992946,0.3159529268741607,0.9662,1.6661276,2.503612,2.084869861602783,0.5309,0.63100773,0.9263342,0.7786709666252136,0.7559,2,1.7440279126167295,2.691352605819702,2.2176902294158936,0.59413,0.1371306851506233,0.5654245316982269,0.351277619600296,0.96608,1.9072911739349363,2.823846220970154,2.36556875705719,0.4982499999999999,0.7913380861282349,1.174471139907837,0.982904613018036,0.7342500000000001,56,1,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
85,85,85.0,33.0,1,0.76966,1.0260015,0.0249175132909417,0.99982,0.0059885085,0.0055688606023788,0.5817,1.926052,0.074104584980011,0.766,0.9497948,0.0198673696130514,0.76058,0.9424534,0.0384752904984355,0.98514,0.08556584,0.043888919173479,0.5792,1.6530722,0.0810055936872958,0.733,1.0504622,0.0965964869141578,1.174653,1.5365976,1.3556253910064695,0.6838,0.07638521,0.2263293,0.1513572484254837,0.98512,1.2287297,1.4626354,1.3456826210021973,0.6009,0.43052578,0.37702653,0.4037761688232422,0.8228,2,1.220072090625763,1.618431806564331,1.4192519187927246,0.67376,0.0797194801270961,0.2424273639917373,0.1610734239220619,0.98403,1.2563059329986572,1.5395154356956482,1.3979106545448303,0.5932,0.4565705060958862,0.4111794382333755,0.4338749796152115,0.8154,56,5,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
86,86,86.0,34.0,3,0.76328,1.0627173,0.0235159479221701,0.9998,0.00625795,0.0057992295134067,0.5786,1.9316614,0.0764448279172182,0.768,0.9356043,0.0215208901554346,0.75092,0.9943016,0.0354819461733102,0.98378,0.091282986,0.0462856212007999,0.5762,1.6810532,0.0793532117456197,0.7388,1.0285467,0.0895215564817189,1.1899034,1.6031792,1.3965413570404053,0.67476,0.081017494,0.23903695,0.1600272208452224,0.98374,1.22456,1.5494314,1.386995792388916,0.594,0.40948722,0.36770493,0.3885960578918457,0.8287,2,1.2367089986801147,1.6238141059875488,1.4302616119384766,0.6707099999999999,0.0769192166626453,0.2318602129817009,0.1543897092342376,0.98475,1.2811148762702942,1.5622439980506897,1.421679437160492,0.5885,0.4516530036926269,0.407021701335907,0.4293373525142669,0.81495,56,5,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
87,87,87.0,35.0,2,0.77064,1.0207295,0.026485552291572,0.9998,0.005933693,0.0054898491168022,0.5858,1.9016691,0.0713926914170384,0.7624,0.9396907,0.0275709164798259,0.75934,0.9530955,0.037084198064804,0.98432,0.085696466,0.0439164055418968,0.5792,1.6632512,0.0820796840026974,0.7329,1.0572497,0.0951310181736946,1.1636618,1.5398717,1.35176682472229,0.68468,0.07614977,0.22687748,0.1515136212110519,0.98432,1.1989868,1.4738921,1.3364393711090088,0.6043,0.41693902,0.37195137,0.3944451808929443,0.8265,2,1.219223439693451,1.6186508536338806,1.418937087059021,0.67499,0.079783983528614,0.2433909922838211,0.1615874916315078,0.9845,1.2508564591407776,1.5528927445411682,1.401874601840973,0.58925,0.4546107947826385,0.4084761589765548,0.4315434694290161,0.8187,56,5,56,cifar100,"rotation,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
88,88,88.0,0.0,1,0.99982,0.008656851,0.0081475749933719,0.9998,0.0061996295,0.0056831905817985,0.7502,1.0016878,0.0329668359607458,0.7533,1.0539964,0.0426897604018449,0.98954,0.049378246,0.0195569113051891,0.98914,0.04126819,0.0114094197034835,0.7429,1.0873452,0.120676391673088,0.7481,1.1552054,0.1351163432449102,0.050699156,0.104455754,0.077577456831932,0.98948,0.040628865,0.08336201,0.0619954392313957,0.98914,0.5845303,0.3972233,0.4908767938613891,0.8063,0.59308356,0.37575063,0.4844170808792114,0.8228,2,0.0556730087846517,0.1193393506109714,0.087506178766489,0.98889,0.0459964610636234,0.0982160940766334,0.0721062757074832,0.98914,0.6580325663089752,0.4563126266002655,0.5571725964546204,0.7996000000000001,0.6950218081474304,0.4489946365356445,0.5720082223415375,0.8109500000000001,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
89,89,89.0,1.0,2,0.99982,0.008713632,0.0082177238631248,0.9998,0.006166613,0.0056481957268714,0.7521,1.0029984,0.0334677480757236,0.7536,1.0471556,0.0427401889890432,0.9886,0.051127423,0.0194006142294406,0.9888,0.042411298,0.0112129568350315,0.747,1.0849347,0.1178754783540964,0.746,1.1723014,0.1383754045218229,0.05198275,0.107954435,0.0799685940146446,0.98846,0.04130978,0.08522592,0.0632678493857383,0.98876,0.57839394,0.3899884,0.4841911792755127,0.8168,0.59404236,0.3635465,0.4787944257259369,0.8313,2,0.0547053832560777,0.1158141680061817,0.0852597765624523,0.98936,0.0450804941356182,0.0964235588908195,0.070752028375864,0.98935,0.6616918742656708,0.4584447592496872,0.5600683093070984,0.7988,0.6853642463684082,0.4404536932706833,0.5629089772701263,0.8130999999999999,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
90,90,90.0,2.0,0,0.99986,0.008934923,0.0084540430092811,0.9998,0.006252242,0.0057215574216842,0.7511,0.9910318,0.0317411195874214,0.7544,1.0552461,0.0470932384938001,0.98922,0.050406422,0.0198970362126827,0.98948,0.042209484,0.0122025838994979,0.7429,1.0882577,0.1226623022943735,0.7486,1.1822885,0.1356673508226871,0.0513195,0.10508581,0.0782026574015617,0.98928,0.041120987,0.084277146,0.0626990646123886,0.98956,0.5777378,0.38476723,0.481252521276474,0.8179,0.58106893,0.36541063,0.4732397794723511,0.8293,2,0.0561307743191719,0.1168887987732887,0.0865097865462303,0.98903,0.0456930454820394,0.0964177586138248,0.0710554048418998,0.98901,0.6535961329936981,0.4458446055650711,0.5497203767299652,0.80315,0.6759812831878662,0.4381414651870727,0.5570613741874695,0.8136,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
91,91,91.0,3.0,1,0.99968,0.009809406,0.0088450634658336,0.9994,0.00691185,0.0053031179261207,0.7019,1.4279604,0.157711347463727,0.7087,1.6009408,0.1760706299215555,0.98932,0.04370716,0.0144643907856941,0.98982,0.035767294,0.0077361731553077,0.7398,1.2090412,0.1358889590233564,0.7412,1.320867,0.1516887650728225,0.053668275,0.105067745,0.0793680101633071,0.98908,0.03880404,0.07937472,0.0590893812477588,0.98974,0.8080587,0.71797884,0.7630187273025513,0.7578,0.79619306,0.74259734,0.7693952322006226,0.7753,2,0.0654936917126178,0.1281184330582618,0.096806064248085,0.98962,0.0519016608595848,0.1091819517314434,0.0805418044328689,0.99003,1.0767012238502502,0.949562668800354,1.0131319761276243,0.73415,1.101615488529205,1.0095190405845642,1.0555672645568848,0.7475499999999999,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
92,92,92.0,4.0,2,0.99964,0.008978909,0.0078090211844444,0.99958,0.0064083673,0.0051832600903511,0.7063,1.4048269,0.1561742785066366,0.7107,1.5621263,0.1732397665858268,0.98918,0.043309163,0.0130519435834884,0.98966,0.036644347,0.0069953896594047,0.7352,1.2459396,0.1443820226758718,0.7437,1.3285995,0.1515241731405258,0.05177017,0.10278583,0.0772780030965805,0.98918,0.039855544,0.08043074,0.0601431429386138,0.9896,0.8093152,0.7318831,0.7705991268157959,0.7597,0.8073656,0.7298042,0.7685849070549011,0.7764,2,0.0619399081915617,0.1327521800994873,0.097346045076847,0.98979,0.0498064644634723,0.1095539927482605,0.0796802267432212,0.99022,1.0556986331939695,0.9556163549423218,1.005657434463501,0.73325,1.1198910474777222,0.999202996492386,1.0595470070838928,0.7451,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
93,93,93.0,5.0,0,0.99972,0.008947856,0.0078392042219638,0.99956,0.006549045,0.0053868732440471,0.7087,1.4375756,0.1579116678923368,0.7085,1.59243,0.1780373700648546,0.9903,0.040735822,0.0137423320591449,0.9909,0.033343814,0.0080959088468551,0.7328,1.25636,0.1466671993613243,0.7439,1.3473216,0.1536259496003389,0.04898146,0.09690784,0.0729446485638618,0.99038,0.036425266,0.07417197,0.0552986189723014,0.9909,0.79460156,0.7309164,0.7627589702606201,0.7629,0.81173694,0.73697805,0.7743574976921082,0.775,2,0.0631105229258537,0.1344402879476547,0.0987754054367542,0.98921,0.0518261361867189,0.1126811057329177,0.0822536200284957,0.98965,1.0502406358718872,0.9527697861194612,1.001505196094513,0.73675,1.1022191047668457,1.0119067132472992,1.0570629239082336,0.745,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
94,94,94.0,6.0,1,0.99982,0.008651267,0.0081657206153869,0.9998,0.0060739187,0.0056135678124427,0.763,0.92241853,0.0216172332584858,0.7639,0.9502782,0.0234876256585121,0.98898,0.052812997,0.0223470152187347,0.98892,0.04375674,0.0132787916672229,0.7456,1.0505592,0.1146848537534475,0.7473,1.1232755,0.1337271265238523,0.050407838,0.10614745,0.0782776474952697,0.98888,0.040857397,0.08344663,0.06215201318264,0.98892,0.49763066,0.31723052,0.4074305891990661,0.8307,0.5070297,0.2922593,0.3996444940567016,0.8442,2,0.0531969517469406,0.1122426092624664,0.0827197805047035,0.98882,0.0439397096633911,0.0926159508526325,0.0682778283953666,0.98862,0.5456512570381165,0.3532335758209228,0.4494424164295196,0.81935,0.5629143714904785,0.328082799911499,0.4454985857009887,0.83275,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
95,95,95.0,7.0,2,0.9998,0.008749875,0.0082499210870265,0.99982,0.0059049646,0.0054815949654579,0.762,0.9189913,0.0188449396133422,0.7674,0.9400355,0.0217615950733423,0.98902,0.052004952,0.0211358032536506,0.98872,0.04332801,0.0127772004544734,0.7436,1.0644501,0.1168530706942081,0.7485,1.1218,0.1328055324822664,0.05068348,0.10319394,0.0769387111067771,0.98906,0.040307462,0.08321096,0.0617592111229896,0.98886,0.49985987,0.31651777,0.4081888198852539,0.8261,0.5095368,0.28661674,0.3980767726898193,0.844,2,0.0538046397268772,0.1145853661000728,0.084195002913475,0.98878,0.0437612533569335,0.0930251702666282,0.0683932118117809,0.98892,0.535998523235321,0.349128246307373,0.442563384771347,0.8164499999999999,0.5615400075912476,0.3274744600057602,0.4445072263479233,0.83165,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
96,96,96.0,8.0,0,0.99974,0.008892414,0.0082457337963581,0.9998,0.0062054168,0.005735637551546,0.7638,0.90824515,0.0188892379596829,0.7642,0.9391125,0.0262270947903394,0.98866,0.053724054,0.0221117292594909,0.98868,0.04455013,0.0131757169413566,0.7428,1.0468725,0.1161280147522688,0.7504,1.1128246,0.1285046299368143,0.051403906,0.10679076,0.0790973305702209,0.9886,0.041587196,0.08370936,0.0626482814550399,0.98872,0.48674962,0.31793004,0.4023398160934448,0.8296,0.49114707,0.2885997,0.3898733854293823,0.846,2,0.0534164179116487,0.1121099479496479,0.0827631838619709,0.989,0.0435757059603929,0.0905837789177894,0.0670797415077686,0.98886,0.5383342802524567,0.3492067456245422,0.4437705278396606,0.82165,0.5537153780460358,0.3267076909542084,0.440211534500122,0.83545,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
97,97,97.0,9.0,1,0.9998,0.008710053,0.0081625806498527,0.9998,0.0061996295,0.0056831905817985,0.7537,1.0021878,0.0312761889606714,0.7533,1.0539964,0.0426897604018449,0.99932,0.011520487,0.0097505319559574,0.99948,0.0066234125,0.0053331963253021,0.7431,1.0684528,0.1103935263395309,0.7451,1.1562668,0.133300146150589,0.020508962,0.023032986,0.0217709727585315,0.99932,0.012847464,0.010470125,0.0116587942466139,0.99964,0.61830306,0.46539867,0.5418508648872375,0.7972,0.6720673,0.4543089,0.5631880760192871,0.8073,2,0.0234766053035855,0.0272668655961751,0.025371734984219,0.99953,0.0164829827845096,0.0143376048654317,0.0154102938249707,0.99967,0.6542044281959534,0.5007050931453705,0.5774547755718231,0.794,0.7105505168437958,0.5057356953620911,0.6081431210041046,0.7995,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
98,98,98.0,10.0,2,0.99984,0.008904942,0.0083653250956535,0.9998,0.006166613,0.0056481957268714,0.7526,1.0023494,0.0313444176763296,0.7536,1.0471556,0.0427401889890432,0.99944,0.012022944,0.0103384837317466,0.99956,0.006883836,0.0057715532016754,0.7484,1.0455385,0.1040764566868543,0.7513,1.1308091,0.1248077500879764,0.02063865,0.024144085,0.0223913677036762,0.99948,0.012172241,0.010932514,0.0115523776039481,0.9996,0.619363,0.47568676,0.5475248694419861,0.793,0.65519685,0.46589053,0.5605436563491821,0.8065,2,0.0239177281036973,0.0266968179494142,0.025307273492217,0.99947,0.0162805737927556,0.014253300614655,0.0152669372037053,0.99967,0.6685046553611755,0.5100165009498596,0.5892605781555176,0.7869999999999999,0.7119288444519043,0.505925863981247,0.6089273393154144,0.8021499999999999,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
99,99,99.0,11.0,0,0.99978,0.009046995,0.0084371467089653,0.9998,0.006252242,0.0057215574216842,0.7496,0.990642,0.0356904022961854,0.7544,1.0552461,0.0470932384938001,0.99958,0.011461648,0.0100858808803558,0.99966,0.0068736994,0.0058456254649162,0.7453,1.0428913,0.1072397654891014,0.7481,1.1276702,0.1259115634232759,0.02088239,0.022817736,0.0218500643968582,0.9996,0.012216645,0.010725984,0.011471314355731,0.99978,0.6074736,0.46776527,0.5376194715499878,0.7997,0.64080304,0.4601939,0.5504984855651855,0.8128,2,0.0246713943779468,0.0275563905015587,0.0261138919740915,0.99936,0.016538692638278,0.0139374644495546,0.0152380783110857,0.9996,0.6498831808567047,0.4999844133853912,0.574933797121048,0.7922,0.6956982314586639,0.5000287741422653,0.597863495349884,0.80075,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
100,100,100.0,12.0,1,0.99964,0.009691875,0.0085762714755535,0.9994,0.00691185,0.0053031179261207,0.7089,1.4224765,0.151942250201106,0.7087,1.6009408,0.1760706299215555,0.9994,0.009826044,0.0082670924592018,0.99958,0.005608882,0.0045804733800888,0.7372,1.1422293,0.1246547601789236,0.7426,1.2438474,0.1407415469318628,0.026083335,0.0256397,0.0258615165948867,0.99924,0.015414815,0.011931469,0.0136731415987014,0.99938,0.866917,0.8716978,0.8693073987960815,0.7469,0.9032667,0.9364961,0.9198814034461976,0.7603,2,0.0361946001648902,0.0327170323580503,0.0344558171927928,0.99933,0.0264310333877801,0.0193460946902632,0.022888564504683,0.99928,0.980322390794754,0.9878821074962616,0.9841022491455078,0.73715,1.048324167728424,1.0774800777435305,1.0629020929336548,0.74305,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
101,101,101.0,13.0,2,0.9996,0.00905352,0.0077861051857471,0.99958,0.0064083673,0.0051832600903511,0.7087,1.3988466,0.154097392219305,0.7107,1.5621263,0.1732397665858268,0.9996,0.009153558,0.0079097268235683,0.99956,0.0055402033,0.0044332578289508,0.7374,1.167203,0.1258472654879093,0.7414,1.2771574,0.1421037958830595,0.024508422,0.024520596,0.0245145093649625,0.99944,0.014811259,0.011812232,0.0133117455989122,0.9995,0.85926604,0.8590508,0.8591583967208862,0.7502,0.9065997,0.92650384,0.9165517687797546,0.7575,2,0.0331150405108928,0.0342804417014122,0.0336977411061525,0.99923,0.0244360454380512,0.0190291702747344,0.0217326078563928,0.99945,0.9761243164539336,0.973860114812851,0.9749922156333924,0.73735,1.0590976476669312,1.0667635798454285,1.0629305839538574,0.74055,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
102,102,102.0,14.0,0,0.99954,0.009014499,0.0077321333014965,0.99956,0.006549045,0.0053868732440471,0.7134,1.4283324,0.1534217630207538,0.7085,1.59243,0.1780373700648546,0.99942,0.0091341995,0.0076129488134384,0.9996,0.0051054317,0.0041218044006824,0.7357,1.1710832,0.1281536552488804,0.7355,1.2783406,0.1458978928446769,0.024684634,0.02418617,0.0244354009628295,0.99924,0.014977675,0.011175343,0.0130765084177255,0.99944,0.86474943,0.88802695,0.8763881921768188,0.7431,0.89341855,0.9209364,0.9071774482727052,0.7555,2,0.0336578022688627,0.0341498274356126,0.0339038148522377,0.9993,0.0249216305091977,0.0198038769885897,0.0223627537488937,0.99937,0.9788223505020142,1.0112299025058746,0.9950261116027832,0.73475,1.0271424055099487,1.062273621559143,1.044708013534546,0.7434499999999999,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
103,103,103.0,15.0,1,0.99978,0.00868448,0.0081489266860485,0.9998,0.0060739187,0.0056135678124427,0.7625,0.91962814,0.0179414423793554,0.7639,0.9502782,0.0234876256585121,0.99952,0.012617252,0.0109491786646842,0.99962,0.0069992854,0.0059937082087993,0.7454,1.0541952,0.1047651338905095,0.7453,1.1416448,0.1260245237350463,0.018371195,0.022711797,0.0205414965748786,0.9995,0.011032867,0.009752002,0.0103924348950386,0.99958,0.5417109,0.3798621,0.4607865214347839,0.8121,0.56511223,0.35956275,0.4623374938964844,0.8246,2,0.0203430736437439,0.0250845924019813,0.0227138325572013,0.99946,0.0134413037449121,0.0118223298341035,0.0126318167895078,0.99958,0.5702362656593323,0.4031291604042053,0.4866827130317688,0.8074,0.6000856161117554,0.3849864155054092,0.4925360083580017,0.8215,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
104,104,104.0,16.0,2,0.99982,0.00861182,0.0081249087154865,0.99982,0.0059049646,0.0054815949654579,0.7662,0.91257286,0.0196807507231831,0.7674,0.9400355,0.0217615950733423,0.99942,0.012507748,0.0108223633444309,0.99956,0.0068571675,0.0058147430837154,0.7412,1.0558847,0.1086281977176666,0.7407,1.144208,0.1305817519247532,0.01869951,0.022897026,0.0207982677966356,0.99944,0.010570133,0.009450499,0.0100103160366415,0.99962,0.5436411,0.39298403,0.4683125615119934,0.8108,0.5796271,0.3765785,0.4781028032302856,0.8198,2,0.0204764492809772,0.0252636214718222,0.0228700349107384,0.99949,0.0130561939440667,0.0119299353100359,0.0124930646270513,0.99961,0.5656633675098419,0.4052049815654754,0.4854341745376587,0.8078000000000001,0.6006368100643158,0.3857326060533523,0.4931847006082535,0.81955,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
105,105,105.0,17.0,0,0.99974,0.008879228,0.0082548710310459,0.9998,0.0062054168,0.005735637551546,0.7666,0.90191144,0.0174423409968614,0.7642,0.9391125,0.0262270947903394,0.99946,0.012586589,0.0109758709180355,0.99956,0.0071749315,0.0061352727103233,0.7482,1.036106,0.102571788239479,0.7519,1.1113571,0.119599675682187,0.018517694,0.022666035,0.020591864362359,0.9996,0.011038888,0.009739365,0.0103891268372535,0.99952,0.5211104,0.36598954,0.4435499906539917,0.8168,0.55009997,0.35462362,0.4523617923259735,0.8289,2,0.0208978736773133,0.0248920088633894,0.0228949412703514,0.99951,0.0136595657095313,0.011629972141236,0.012644768692553,0.99963,0.5629738867282867,0.4030124396085739,0.4829931557178497,0.8062,0.5953652262687683,0.3937774747610092,0.4945713430643081,0.817,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
106,106,106.0,18.0,1,0.99978,0.008873939,0.0082583077061176,0.9998,0.0061996295,0.0056831905817985,0.7491,0.99773633,0.0357807499557733,0.7533,1.0539964,0.0426897604018449,0.99986,0.008455329,0.0080217543184757,0.9998,0.004324268,0.003920255600214,0.7498,0.9741665,0.0728530194684863,0.7463,1.015709,0.1042551030427217,0.018444743,0.020249581,0.0193471610546112,0.99976,0.012386719,0.009476254,0.0109314862638711,0.99992,0.57718265,0.56133497,0.5692588090896606,0.7841,0.6222146,0.567809,0.595011830329895,0.7913,2,0.0200320100411772,0.0210503386333584,0.0205411743372678,0.99974,0.0147531200200319,0.0109661477617919,0.0128596336580812,0.99984,0.5972190201282501,0.5789492428302765,0.5880841612815857,0.78345,0.6266160607337952,0.5776877999305725,0.6021519303321838,0.7936,56,3,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
107,107,107.0,19.0,2,0.99978,0.009021599,0.0083994701218605,0.9998,0.006166613,0.0056481957268714,0.7503,1.0030439,0.0354715053677558,0.7536,1.0471556,0.0427401889890432,0.99982,0.008089361,0.0076123211550712,0.99978,0.0043376493,0.0038836727643012,0.7473,0.98574656,0.075381388862431,0.7498,1.0203612,0.0991027076870203,0.018739311,0.019253641,0.0189964771270751,0.99976,0.012104239,0.009328221,0.0107162296772003,0.99998,0.5963715,0.5829595,0.5896654725074768,0.781,0.6167763,0.57162964,0.594202995300293,0.7982,2,0.0204461934044957,0.0216647749766707,0.0210554841905832,0.99978,0.0144563568755984,0.0110286637209355,0.0127425100654363,0.99987,0.5917358994483948,0.5837691426277161,0.5877525210380554,0.7843,0.6199570596218109,0.5710026621818542,0.5954798758029938,0.7947500000000001,56,3,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
108,108,108.0,20.0,0,0.99992,0.008924881,0.0085226092135906,0.9998,0.006252242,0.0057215574216842,0.7505,0.9947166,0.0354379794567823,0.7544,1.0552461,0.0470932384938001,0.99978,0.008397804,0.0077845245182514,0.99978,0.004463593,0.0039800172781944,0.7441,0.9764377,0.0794595874592661,0.7469,1.0072244,0.1007077668637037,0.01849623,0.019951887,0.0192240588366985,0.99982,0.012393681,0.009880685,0.0111371837556362,0.9999,0.5791643,0.57413924,0.5766518115997314,0.7866,0.6000924,0.571178,0.5856351852416992,0.7959,2,0.0203200625255703,0.0213944958522915,0.0208572782576084,0.99984,0.0145571986213326,0.0107804974541068,0.0126688480377197,0.99985,0.5981147289276123,0.5860583782196045,0.5920865535736084,0.78375,0.6259678602218628,0.585925281047821,0.6059465408325195,0.7926500000000001,56,3,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
109,109,109.0,21.0,1,0.99978,0.008607201,0.0080787405419349,0.9998,0.0060739187,0.0056135678124427,0.7612,0.9136288,0.0158381419196724,0.7639,0.9502782,0.0234876256585121,0.99982,0.008369685,0.0079210353147983,0.9998,0.0042177113,0.0038066685092449,0.7472,0.97912824,0.0772431806951761,0.7493,1.0069913,0.0987755622625351,0.016071478,0.017731115,0.0169012956321239,0.9998,0.011151758,0.008183805,0.009667782112956,0.99984,0.54385096,0.48398232,0.5139166116714478,0.7936,0.55473435,0.46241984,0.5085771083831787,0.8087,2,0.0170014481991529,0.0181644419208169,0.0175829445943236,0.99981,0.0123091773129999,0.0090064737014472,0.0106578255072236,0.99979,0.5364735424518585,0.4838228672742843,0.5101481974124908,0.7948999999999999,0.5601532161235809,0.4679085314273834,0.5140308737754822,0.8097,56,5,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
110,110,110.0,22.0,2,0.99984,0.008608288,0.0081417936813831,0.99982,0.0059049646,0.0054815949654579,0.76,0.92081463,0.0229827404126524,0.7674,0.9400355,0.0217615950733423,0.99982,0.008306221,0.0078262211763858,0.9998,0.004259164,0.0038651470148563,0.7444,0.98752725,0.0798028243988752,0.7498,1.0178318,0.0989586800903082,0.016062608,0.017553333,0.0168079696595668,0.9999,0.010575615,0.007957086,0.0092663504183292,0.99994,0.5324925,0.48044488,0.5064687132835388,0.7968,0.5513518,0.45549595,0.5034238696098328,0.8123,2,0.0170890931040048,0.0183120751753449,0.0177005836740136,0.99977,0.0118917999789118,0.0089197540655732,0.0104057770222425,0.99989,0.536843478679657,0.4871452003717422,0.5119943618774414,0.79615,0.5562964975833893,0.4730455130338669,0.5146710276603699,0.8081,56,5,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
111,111,111.0,23.0,0,0.99986,0.008861337,0.0084218125593662,0.9998,0.0062054168,0.005735637551546,0.7649,0.90089226,0.0189883741959929,0.7642,0.9391125,0.0262270947903394,0.99984,0.008268555,0.0077977018356323,0.99978,0.004514969,0.0040298202192783,0.7391,1.0032046,0.0832325131550431,0.7474,1.0358572,0.0992677809953689,0.016742397,0.017302576,0.0170224867761135,0.99974,0.011112425,0.008394155,0.0097532896324992,0.99994,0.5267721,0.4860915,0.5064318180084229,0.8003,0.5545094,0.4774099,0.515959620475769,0.8082,2,0.0178843811154365,0.0186634147539734,0.0182738974690437,0.99978,0.012493607122451,0.0088275666348636,0.0106605868786573,0.99988,0.540776789188385,0.4893435090780258,0.515060156583786,0.7950999999999999,0.5548081994056702,0.472722053527832,0.5137651264667511,0.8069500000000001,56,5,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
112,112,112.0,24.0,1,0.99962,0.009755554,0.008544542016983,0.9994,0.00691185,0.0053031179261207,0.7027,1.4360144,0.1587739468634128,0.7087,1.6009408,0.1760706299215555,0.9998,0.0086783925,0.0080887375771999,0.99968,0.004871807,0.0041590344524383,0.7419,0.991093,0.0806313461720943,0.7435,1.0279546,0.1029101376384496,0.02380053,0.028203774,0.0260021518915891,0.99954,0.014398749,0.014501822,0.0144502855837345,0.99964,0.8064799,1.0639101,0.935194969177246,0.7274,0.82396525,1.1305307,0.977247953414917,0.7416,2,0.0290923826396465,0.0309631861746311,0.0300277844071388,0.99956,0.0213809758424758,0.0178856346756219,0.0196333052590489,0.9994,0.843363881111145,1.0967459082603457,0.9700548648834229,0.7315,0.8719689846038818,1.1756204962730408,1.023794710636139,0.73915,56,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
113,113,113.0,25.0,2,0.99972,0.008751919,0.0079367902064323,0.99958,0.0064083673,0.0051832600903511,0.7081,1.4129002,0.1550450123131275,0.7107,1.5621263,0.1732397665858268,0.99982,0.007978807,0.0074437388348579,0.9998,0.004421613,0.0038772744333744,0.7432,1.0072212,0.08023079277426,0.7501,1.036975,0.0964244233310222,0.021696612,0.02572366,0.0237101353704929,0.99966,0.014182789,0.01352166,0.0138522246852517,0.99974,0.79268116,1.0297321,0.911206603050232,0.7366,0.8251592,1.1020199,0.9635895490646362,0.7393,2,0.0259576542302966,0.0317636113613843,0.0288606323301792,0.99965,0.0195200508460402,0.0181411569938063,0.0188306039199233,0.99956,0.8165723383426666,1.0647161602973938,0.940644234418869,0.73265,0.8578319549560547,1.136666774749756,0.9972493648529052,0.7402500000000001,56,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
114,114,114.0,26.0,0,0.99964,0.009335113,0.0081799450743198,0.99956,0.006549045,0.0053868732440471,0.7094,1.4287812,0.1538787033259868,0.7085,1.59243,0.1780373700648546,0.99974,0.008106521,0.0074077220976352,0.9998,0.004362396,0.0038211462759971,0.743,0.99920255,0.0833935497373342,0.7472,1.0333643,0.1020391577035188,0.02280875,0.026632857,0.0247208029031753,0.99962,0.014534367,0.013438663,0.0139865148812532,0.99964,0.7929914,1.0345904,0.9137908816337584,0.7376,0.81428057,1.1066185,0.9604495763778688,0.7432,2,0.0274601951241493,0.0319780288264155,0.0297191115096211,0.99965,0.020132795907557,0.0183264911174774,0.0192296430468559,0.99958,0.8133123815059662,1.0738295912742617,0.943571001291275,0.7324999999999999,0.8484345078468323,1.1417142748832705,0.9950744211673735,0.7406999999999999,56,1,110,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
115,115,115.0,0.0,1,0.80372,3.7027671,0.132649441486597,0.99982,0.005938248,0.0054825849533081,0.6031,4.5296006,0.1627653578042984,0.7552,1.049935,0.0414165437370538,0.8035,2.288671,0.1369440347039699,0.99872,0.01461581,0.0114057107436656,0.5753,3.2514741,0.2364647354543209,0.7133,1.3778992,0.1479689923077821,4.5210743,5.7592373,5.140155792236328,0.68428,0.02318305,0.043138746,0.0331608988344669,0.99874,4.78171,5.828767,5.305238723754883,0.5303,0.9022769,0.731655,0.8169659376144409,0.763,2,4.76728367805481,5.907086610794067,5.337185144424439,0.6834,0.0226461058482527,0.0402324795722961,0.0314392931759357,0.99913,4.9967851638793945,5.991878747940064,5.4943320751190186,0.5210999999999999,0.9079182744026184,0.7297171056270599,0.8188177049160004,0.76355,56,3,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200,Not Specified,,
116,116,116.0,1.0,2,0.80434,3.6626635,0.133683879481554,0.9998,0.006309515,0.0057797137749195,0.6025,4.4722633,0.1574662568837404,0.7531,1.0505441,0.0456776670962572,0.80334,2.292816,0.1379892001616954,0.9991,0.012979214,0.0105353542935848,0.571,3.2972696,0.2310576885640621,0.7168,1.3561547,0.1459152955532074,4.5399804,5.780158,5.160069465637207,0.68286,0.022462027,0.037690815,0.0300764217972755,0.99914,4.7441006,5.861536,5.302818298339844,0.5186,0.88629675,0.74044895,0.8133728504180908,0.7663,2,4.754271030426025,5.852270126342773,5.30327033996582,0.6854199999999999,0.0241254875436425,0.0429037287831306,0.0335146095603704,0.99894,4.971056699752808,5.882549524307251,5.426803112030029,0.5264,0.8963811993598938,0.7448055148124695,0.8205933570861816,0.762,56,3,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200,Not Specified,,
117,117,117.0,2.0,0,0.80082,5.247624,0.1976352638089656,0.9998,0.0061231246,0.0055978871047496,0.6039,6.032148,0.2256429785609245,0.7521,1.0643162,0.047255140787363,0.80074,2.75758,0.2102521666073799,0.99902,0.013942079,0.0113657065212726,0.5709,3.7194781,0.2971433652549982,0.7122,1.3582457,0.150485884770751,4.954781,7.172443,6.06361198425293,0.68196,0.022858592,0.041040946,0.0319497697055339,0.99916,5.00961,6.968454,5.989031791687012,0.5337,0.90419036,0.7402653,0.8222278356552124,0.759,2,4.679781675338745,7.114550352096558,5.897166013717651,0.68379,0.0234983609989285,0.0411105267703533,0.0323044434189796,0.99895,4.843210935592651,7.0988359451293945,5.9710235595703125,0.52755,0.8995114266872406,0.7307752370834351,0.8151433169841766,0.76525,56,3,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200,Not Specified,,
118,118,118.0,3.0,1,0.79942,6.38982,0.1948692971467971,0.99948,0.0063214283,0.0050393882191181,0.5686,7.3977084,0.3189684272646904,0.7059,1.5774096,0.175854516094923,0.80142,2.7869055,0.2082998262250423,0.99914,0.014878974,0.012189988926649,0.5593,3.8996577,0.3109527299165726,0.7111,1.3890511,0.1500904911905527,5.049615,8.34514,6.697377681732178,0.68092,0.026166355,0.061070673,0.0436185151338577,0.99896,5.3430185,8.570865,6.956941604614258,0.498,1.1127259,1.299462,1.2060939073562622,0.718,2,5.266769647598267,8.333952903747559,6.800361394882202,0.68242,0.0286254771053791,0.0652129687368869,0.046919222921133,0.99852,5.63848090171814,8.681543350219727,7.160012006759644,0.4953999999999999,1.117794156074524,1.3029451966285706,1.2103697061538696,0.7152499999999999,56,1,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200,Not Specified,,
119,119,119.0,4.0,2,0.8063,5.1882944,0.1948080487668514,0.9994,0.00691185,0.0053031179261207,0.564,6.5855217,0.3238900762230158,0.7087,1.6009408,0.1760706299215555,0.80288,2.9197721,0.2089118708801269,0.999,0.014919438,0.012157058763504,0.5697,3.9515667,0.3020221346497535,0.711,1.3622849,0.1509468315362929,5.0265346,7.455308,6.2409210205078125,0.68538,0.027666492,0.060115382,0.0438909381628036,0.99876,5.5998454,8.091665,6.845755577087402,0.4899,1.0730147,1.2896852,1.1813499927520752,0.724,2,5.149740695953369,7.442198753356934,6.295969724655151,0.6862999999999999,0.0301333842799067,0.0654550045728683,0.0477941948920488,0.99856,5.667924880981445,8.02332878112793,6.845626831054688,0.4936,1.1171201467514038,1.3122970461845398,1.2147085666656494,0.7192000000000001,56,1,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200,Not Specified,,
120,120,120.0,5.0,0,0.80164,7.0924706,0.0777873912250995,0.99948,0.0063194763,0.0049383714652061,0.5632,8.286991,0.2014856256693601,0.7047,1.5986979,0.1784832527279853,0.8048,3.209632,0.2071774097681046,0.9986,0.015664268,0.0119433692216873,0.5648,4.3309584,0.3068987539470196,0.7134,1.3799443,0.1515524683654308,5.4097533,8.987237,7.198494911193848,0.6839,0.026979804,0.06488712,0.0459334626793861,0.9984,5.7906046,9.374144,7.582374095916748,0.4953,1.112644,1.2744974,1.193570613861084,0.7191,2,5.034184455871582,8.99995470046997,7.017069578170776,0.68312,0.0288585647940635,0.0652170442044735,0.0470378044992685,0.99882,5.368577718734741,9.29944944381714,7.334013700485229,0.4983499999999999,1.1076520085334778,1.2957574725151062,1.201704740524292,0.71765,56,1,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200,Not Specified,,
121,121,121.0,6.0,1,0.80404,3.1830595,0.1137409168732166,0.9998,0.006121583,0.0056608467054367,0.6104,3.910671,0.1190174004882574,0.7652,0.94365823,0.0268744122713804,0.798,2.2533693,0.1179984797132015,0.99884,0.015275669,0.0122057490301132,0.5669,3.1866763,0.2140252209007739,0.7123,1.3652811,0.1494977345824241,4.320929,5.200614,4.760771751403809,0.68294,0.02198814,0.039987035,0.030987586826086,0.99896,4.3993115,5.074358,4.736834526062012,0.5365,0.8210418,0.6060478,0.7135448455810547,0.7725,2,4.675620079040527,5.301099538803101,4.988359689712524,0.68595,0.0215986957773566,0.0365150850266218,0.0290568899363279,0.9992,4.902910709381104,5.348654747009277,5.1257829666137695,0.53145,0.8237777352333069,0.6038496494293213,0.7138136923313141,0.77955,56,5,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200,Not Specified,,
122,122,122.0,7.0,2,0.80336,4.357245,0.1284425257742405,0.9998,0.0060500777,0.0056245107352733,0.6185,5.018966,0.1293877891123294,0.7655,0.93404627,0.0206580422341823,0.80512,2.5746777,0.1332504512429237,0.99902,0.013728464,0.0109960969233512,0.5747,3.5633278,0.2194878163278102,0.7178,1.3649726,0.1468183381229639,4.7088413,6.1599393,5.434390068054199,0.68554,0.021122761,0.035208423,0.0281655918806791,0.99898,4.902226,6.1938267,5.548026084899902,0.5322,0.8301223,0.588035,0.7090786695480347,0.7787,2,4.493847131729126,6.2955241203308105,5.394685745239258,0.6834,0.0217083981260657,0.0388842467218637,0.0302963238209486,0.99907,4.657315015792847,6.273016452789307,5.465165853500366,0.5334,0.8238600492477417,0.6080799102783203,0.715969979763031,0.77505,56,5,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200,Not Specified,,
123,123,123.0,8.0,0,0.8013,4.133533,0.1839606261467933,0.9998,0.0060054115,0.0055506259167194,0.6143,4.8870473,0.2012169530093669,0.7659,0.9516464,0.0247457022070884,0.8027,2.4305577,0.174357451120615,0.9993,0.013996056,0.01186196326375,0.5697,3.4414852,0.2921369992017746,0.7105,1.3550571,0.1506674910753965,4.7046533,6.1379175,5.421285629272461,0.68346,0.020930257,0.03635161,0.0286409333348274,0.9993,4.816875,6.137971,5.477422714233398,0.5365,0.8275015,0.6076418,0.7175716161727905,0.7771,2,4.712481737136841,6.046555280685425,5.379518508911133,0.68298,0.0219359993934631,0.0383688174188137,0.0301524084061384,0.99909,4.80472207069397,5.966517448425293,5.385619878768921,0.5366,0.827055811882019,0.596476286649704,0.7117660641670227,0.77605,56,5,56,cifar100,"crop,horizontal_flip",replace_with_uniform,1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,200,Not Specified,,
124,124,124.0,0.0,1,0.99986,0.008997035,0.0084980442917346,0.99978,0.006375836,0.0057863113474845,0.751,0.99665624,0.0361182014018297,0.7541,1.0561651,0.0452683335214853,0.99976,0.015812004,0.0146547663402557,0.99964,0.0096200295,0.0085523253834247,0.7186,1.1507543,0.1084275608062744,0.7165,1.2402222,0.1356510501205921,0.11723304,0.15434887,0.1357909440994262,0.9202142857142858,0.01744603,0.025212353,0.0213291905820369,0.99978,0.70690966,0.6647643,0.6858369708061218,0.7602,0.7521745,0.6759672,0.7140708565711975,0.7696,2,0.2604572027921676,0.3251754492521286,0.2928163409233093,0.8656214285714285,0.0188973117619752,0.0247122831642627,0.0218047965317964,0.99973,0.7210316359996796,0.6873180568218231,0.7041748464107513,0.75985,0.7720358669757843,0.6959724128246307,0.7340041399002075,0.77125,56,3,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
125,125,125.0,1.0,3,0.9998,0.008613997,0.0080379772222042,0.99982,0.0059965802,0.0054909018456935,0.7498,1.0076183,0.0404538284122943,0.7488,1.0576631,0.0489626220375299,0.9997,0.015433779,0.0142654144895076,0.99968,0.0085871555,0.007710582435131,0.7159,1.1590781,0.1114426961541175,0.7214,1.2360206,0.1309698276489973,0.10665523,0.14126907,0.1239621490240097,0.9263857142857144,0.016680397,0.022602487,0.0196414422243833,0.99982,0.7131924,0.6628688,0.6880306005477905,0.7588,0.7647704,0.67726165,0.7210160493850708,0.7722,2,0.2502586841583252,0.3348444700241089,0.292551577091217,0.8689071428571429,0.0178395304828882,0.0259849242866039,0.0219122283160686,0.99975,0.7243828177452087,0.6820934116840363,0.7032380998134613,0.7616,0.7863402366638184,0.6973189115524292,0.7418295741081238,0.7687999999999999,56,3,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
126,126,126.0,2.0,2,0.9998,0.008620157,0.0081001931655406,0.99982,0.0061009694,0.0056276299715042,0.7508,1.0130557,0.0368983378767967,0.7474,1.0651653,0.0485558862924575,0.99972,0.01581511,0.0146248956382274,0.99974,0.009079763,0.0082729008579254,0.7182,1.1713775,0.1097436030745506,0.7172,1.2617258,0.1370006737679243,0.11832184,0.15791209,0.1381169706583023,0.9161285714285714,0.01710926,0.024099767,0.0206045135855674,0.9998,0.7027026,0.65255105,0.6776268482208252,0.7678,0.76248676,0.65901816,0.7107524871826172,0.7742,2,0.2857040762901306,0.342887818813324,0.3142959475517273,0.8605714285714285,0.0183035256341099,0.0252587795257568,0.0217811530455946,0.99966,0.7176769077777863,0.6790961027145386,0.6983864903450012,0.7585,0.776267796754837,0.684416651725769,0.7303422391414642,0.77045,56,3,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
127,127,127.0,3.0,1,0.99968,0.008790277,0.0078304011785984,0.99942,0.0066893348,0.005215323947668,0.7131,1.4238596,0.1488985509067773,0.7145,1.5538824,0.1647185419559479,0.9996,0.016591838,0.0148870436239242,0.99968,0.009903527,0.00884073731184,0.7217,1.1683533,0.1092293299734592,0.7195,1.2734764,0.1372167588859796,0.13510275,0.1828599,0.1589813232421875,0.9119714285714284,0.02141733,0.03724317,0.0293302498757839,0.99938,0.9273703,1.1454827,1.0364265441894531,0.7245,0.9983152,1.224077,1.1111960411071775,0.7252,2,0.6245237588882446,0.6751342415809631,0.6498290002346039,0.8169,0.0258326847106218,0.0465260073542594,0.0361793469637632,0.99926,0.9846285879611968,1.2120596170425415,1.098344087600708,0.71315,1.0437264442443848,1.2895399332046509,1.1666332483291626,0.7253499999999999,56,1,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
128,128,128.0,4.0,3,0.99954,0.0090530235,0.0078707551503181,0.99932,0.007190551,0.0054208042716979,0.7101,1.4209733,0.1536503977537155,0.7116,1.5640619,0.172239760440588,0.99954,0.016597431,0.0149485109961032,0.99958,0.010691584,0.0093318353903293,0.7166,1.1701926,0.1140800339311361,0.7174,1.2590945,0.1403016032546758,0.1372677,0.19090255,0.1640851199626922,0.9201428571428572,0.0224656,0.039920133,0.0311928652226924,0.9993,0.91616154,1.1214789,1.0188202857971191,0.7239,0.9527284,1.1739215,1.0633249282836914,0.7338,2,0.5033446252346039,0.7089782953262329,0.6061614453792572,0.8309500000000001,0.0266223391517996,0.0447251256555318,0.0356737319380044,0.99919,0.9694217443466188,1.2048563957214355,1.087139070034027,0.7143,1.0221702456474304,1.2841817736625671,1.153175950050354,0.723,56,1,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
129,129,129.0,5.0,2,0.99952,0.009236679,0.0079800068497657,0.99954,0.0062814252,0.005073208874464,0.7119,1.4054347,0.1513586360573768,0.7084,1.547441,0.1730720778435469,0.99962,0.017267203,0.0156828571403026,0.99954,0.011049588,0.0096222934234142,0.7224,1.1776109,0.1089094274044037,0.7194,1.2750757,0.1345083029717207,0.13836604,0.19330274,0.1658343970775604,0.9163142857142856,0.020606553,0.04193052,0.0312685370445251,0.99936,0.9272876,1.1611031,1.0441954135894775,0.7192,1.0050997,1.2361715,1.1206355094909668,0.7264,2,0.5359005331993103,0.7382687926292419,0.6370846629142761,0.8242785714285714,0.0235478589311242,0.0434499662369489,0.0334989130496978,0.99941,0.972304105758667,1.1896937489509585,1.0809988975524902,0.71635,1.035140335559845,1.2766366600990295,1.1558884978294373,0.72255,56,1,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
130,130,130.0,6.0,1,0.99982,0.008830405,0.0083396219491958,0.99982,0.0059885085,0.0055688606023788,0.7617,0.9209673,0.0161907462924718,0.766,0.9497948,0.0198673696130514,0.99966,0.015359465,0.0141488382339477,0.9997,0.008390583,0.0075412580263614,0.7195,1.1427087,0.1078315147519111,0.7276,1.2058078,0.1273223469316959,0.10045269,0.12930793,0.1148803085088729,0.9250714285714284,0.014859138,0.018635493,0.0167473144829273,0.99988,0.6393581,0.5492649,0.5943114757537842,0.7697,0.69082975,0.5461715,0.6185005903244019,0.7892,2,0.1885207146406173,0.2449262961745262,0.2167235016822815,0.88575,0.0159714752808213,0.0212933830916881,0.0186324287205934,0.99971,0.6501413285732269,0.5506375730037689,0.6003894507884979,0.776,0.7009527087211609,0.5457548499107361,0.6233537793159485,0.7885,56,5,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
131,131,131.0,7.0,3,0.99984,0.008906823,0.0084387153553962,0.9998,0.00625795,0.0057992295134067,0.7616,0.91134316,0.0217956996917724,0.768,0.9356043,0.0215208901554346,0.99974,0.015739346,0.0145530346667766,0.9997,0.009211211,0.0082564109504222,0.7276,1.1134306,0.102566122329235,0.7328,1.2065965,0.1244673660218715,0.09858245,0.124490485,0.1115364655852317,0.9260142857142856,0.01582761,0.020736719,0.018282163888216,0.9997,0.63921595,0.54475373,0.5919848680496216,0.7826,0.687414,0.53575283,0.611583411693573,0.796,2,0.1820513308048248,0.2296624407172203,0.2058568894863128,0.8871214285714286,0.0162636879831552,0.0202450035139918,0.0182543462142348,0.99977,0.6453016102313995,0.5619107782840729,0.6036062240600586,0.7702,0.6933448910713196,0.5570279657840729,0.625186413526535,0.78495,56,5,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
132,132,132.0,8.0,2,0.99978,0.008661871,0.0081243249964714,0.9998,0.005933693,0.0054898491168022,0.7657,0.9119788,0.0150792052716016,0.7624,0.9396907,0.0275709164798259,0.99968,0.01599012,0.0147096495354175,0.99964,0.00902463,0.0080548180150985,0.7176,1.1376108,0.1092664952397346,0.7185,1.2160734,0.1325626062810421,0.10373899,0.13375024,0.1187446191906929,0.9238142857142856,0.015021866,0.020316834,0.0176693499088287,0.99968,0.6367783,0.55062914,0.5937037467956543,0.7743,0.68063027,0.54032063,0.6104754209518433,0.7891,2,0.1984623968601226,0.2229228988289833,0.2106926441192627,0.8873285714285715,0.0156878982670605,0.020539023913443,0.0181134613230824,0.99978,0.6537609994411469,0.5569871068000793,0.6053740680217743,0.7784,0.70219686627388,0.553540050983429,0.6278684437274933,0.7904,56,5,56,cifar100_svhn,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,Not specified,Not specified,0.0,Not specified,300,Not Specified,,
133,133,133.0,0.0,1,0.99982,0.008712907,0.0081857937812805,0.9998,0.005998774,0.0055133407485485,0.7519,1.0016234,0.0352783182203769,0.7502,1.0500475,0.047243005362153,0.96974,0.124263905,0.0405727999460697,0.96922,0.11225831,0.0252680311775207,0.7451,0.9941848,0.0961882389068603,0.7466,1.0564705,0.1141825101912021,0.11408822,0.29437548,0.204231858253479,0.96968,0.10271465,0.26273325,0.1827239543199539,0.96922,0.42493057,0.3446351,0.3847828507423401,0.8296,0.4155089,0.30453315,0.360021024942398,0.8459,2,0.1228045225143432,0.3306058794260025,0.2267052084207534,0.96796,0.109708771109581,0.2978493273258209,0.2037790492177009,0.96817,0.4908174574375152,0.4229927510023117,0.4569050967693329,0.8054,0.5168978422880173,0.3995950818061828,0.4582464545965194,0.81705,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
134,134,134.0,1.0,3,0.99982,0.008513735,0.0080030125451087,0.99978,0.006074674,0.0055220825695991,0.7524,1.0104512,0.0374526159405708,0.7577,1.0579385,0.0403958732008934,0.97154,0.11805012,0.0379997700709104,0.97162,0.10519346,0.0241063820660114,0.7442,0.9939135,0.0941050462186336,0.7486,1.0516695,0.1124150440812111,0.109041326,0.27854317,0.1937922537326812,0.97144,0.09709559,0.2449148,0.1710051894187927,0.97176,0.4312044,0.34455243,0.38787841796875,0.8226,0.4348182,0.3163481,0.3755831718444824,0.8382,2,0.1251484528183937,0.3424294590950012,0.2337889671325683,0.96698,0.113055482506752,0.3097364902496338,0.2113959863781929,0.96715,0.4838206022977829,0.4105067849159241,0.4471637010574341,0.81,0.5002331137657166,0.3909885585308075,0.445610836148262,0.8227,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
135,135,135.0,2.0,2,0.9998,0.009147022,0.008606525350809,0.99978,0.0061674253,0.0056405383014678,0.7495,1.0095018,0.0346435923337936,0.7508,1.0622152,0.0464277875691652,0.96442,0.14430933,0.0452821826475858,0.96484,0.12822808,0.0289556914854049,0.7443,0.96820545,0.0859372811198234,0.7501,1.0245428,0.1061283547222614,0.13160038,0.34466192,0.2381311506032943,0.96438,0.11778425,0.30813032,0.2129572927951812,0.96494,0.4077559,0.3476553,0.3777056038379669,0.8257,0.39911324,0.30971205,0.3544126451015472,0.8387,2,0.1136014945805072,0.2984489798545837,0.2060252353549003,0.97056,0.1024643257260322,0.2724864482879638,0.1874753907322883,0.97048,0.5041108727455139,0.407663494348526,0.4558871984481811,0.80915,0.519451767206192,0.393213152885437,0.4563324749469757,0.8173,56,3,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
136,136,136.0,3.0,1,0.9996,0.008994917,0.0078346558201312,0.99956,0.006549045,0.0053868732440471,0.7096,1.4300226,0.1538157738864421,0.7085,1.59243,0.1780373700648546,0.96366,0.12978582,0.0277251811575889,0.96316,0.124824695,0.0155407865035534,0.7348,1.1223774,0.1188143725275993,0.7367,1.2048006,0.1366660411894321,0.12620439,0.3537398,0.2399720847606659,0.96354,0.118428014,0.3282296,0.2233288139104843,0.96332,0.6046094,0.6567333,0.6306713223457336,0.7768,0.5725019,0.6392351,0.6058684587478638,0.7889,2,0.1311890035867691,0.3977027535438537,0.2644458711147308,0.96397,0.1240903176367282,0.3807695508003235,0.2524299323558807,0.96317,0.8812587261199951,0.9467205703258514,0.913989633321762,0.7373000000000001,0.9100730419158936,0.99781334400177,0.9539431929588318,0.746,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
137,137,137.0,4.0,3,0.99954,0.009078272,0.0078948687672615,0.99956,0.0064219367,0.0052386040687561,0.7054,1.4417963,0.1594442552059889,0.7055,1.5783973,0.177867835226655,0.9654,0.12423479,0.0265370153939723,0.96404,0.119968876,0.0134147125911712,0.7334,1.1296158,0.1214811113208532,0.7386,1.214983,0.1358881331950426,0.1212085,0.33360392,0.2274062037467956,0.96528,0.11446883,0.30954546,0.2120071351528167,0.96398,0.6293376,0.6683422,0.6488398909568787,0.7728,0.6059835,0.6524476,0.6292155385017395,0.7839,2,0.1333565860986709,0.4016279578208923,0.267492264509201,0.96309,0.126378133893013,0.390463575720787,0.2584208548069,0.96258,0.8810599446296692,0.9404660761356354,0.9107630252838136,0.7399,0.9255019426345824,0.9814970791339874,0.9534994959831238,0.74655,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
138,138,138.0,5.0,2,0.99972,0.008933416,0.0079525861167907,0.99954,0.0062814252,0.005073208874464,0.7077,1.408092,0.1553876390993595,0.7084,1.547441,0.1730720778435469,0.96282,0.13026729,0.0267323394984006,0.9623,0.12413278,0.0132165350210666,0.7356,1.0955695,0.1187238532602787,0.7414,1.1891029,0.1329454546511173,0.12640604,0.35422367,0.2403148561716079,0.9627,0.118008636,0.3269107,0.2224596738815307,0.9623,0.61437833,0.66119397,0.6377861499786377,0.7704,0.61218923,0.6536326,0.6329109072685242,0.7849,2,0.1306852400302887,0.3942414671182632,0.2624633610248565,0.96454,0.1240914054214954,0.3872951418161392,0.2556932717561722,0.96352,0.8793874979019165,0.9297514259815216,0.904569447040558,0.7383,0.9253270030021667,0.9716035425662994,0.948465257883072,0.7458,56,1,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
139,139,139.0,6.0,1,0.99986,0.008835999,0.0084164637088775,0.9998,0.0060370327,0.0055830914258956,0.7633,0.9258043,0.0166489722311496,0.7622,0.96225625,0.0248434775680303,0.97074,0.12401744,0.0429847253531217,0.97068,0.11021311,0.0278986715137958,0.7456,0.955896,0.0871834607005119,0.7489,1.0159851,0.1079949609071016,0.11118051,0.27758458,0.1943825483322143,0.97068,0.09959526,0.24449506,0.1720451712608337,0.97068,0.36853915,0.2849453,0.3267422318458557,0.8334,0.36103922,0.24485801,0.3029486238956451,0.8575,2,0.1187354288995266,0.3069261014461517,0.2128307595849037,0.97003,0.1066008768975734,0.2750156968832016,0.1908082887530326,0.96919,0.4051200449466705,0.3153806775808334,0.3602503687143326,0.8283499999999999,0.4091808497905731,0.288626492023468,0.3489036858081817,0.8456,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
140,140,140.0,7.0,3,0.99986,0.008686367,0.0082420174729824,0.99982,0.005962437,0.0055465267968177,0.7635,0.91291445,0.0172901920467615,0.7667,0.93340206,0.0210296793878078,0.97328,0.1170136,0.0415501353031396,0.9723,0.104042314,0.0259512919747829,0.7518,0.9509008,0.0866045293182134,0.7548,1.0024633,0.1036532241106033,0.105088934,0.25862312,0.1818560361862182,0.97326,0.09383119,0.22510381,0.1594675034284591,0.97236,0.38287082,0.2782119,0.3305413722991943,0.8408,0.37275478,0.2459171,0.3093359470367431,0.8551,2,0.121384747326374,0.3147386461496353,0.2180617004632949,0.96886,0.1087696924805641,0.2794288396835327,0.1940992698073387,0.96844,0.3980036228895187,0.316286027431488,0.3571448177099228,0.82925,0.3985653966665268,0.2841688841581344,0.3413671404123306,0.8423499999999999,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
141,141,141.0,8.0,2,0.99984,0.008718353,0.0082847691643238,0.9998,0.006176881,0.0057258395934104,0.7689,0.9038452,0.0201032945126295,0.7679,0.93631995,0.0225360102623701,0.9669,0.14460848,0.0519353397923708,0.96612,0.12800924,0.0335670164048671,0.7507,0.94048417,0.0730279527425766,0.7502,0.9898521,0.0984547669917345,0.12939563,0.33217195,0.2307837903499603,0.9669,0.11567184,0.29170665,0.2036892473697662,0.96612,0.33207646,0.27123457,0.3016555309295654,0.8397,0.33478066,0.24102362,0.2879021465778351,0.8552,2,0.1099553033709526,0.2784871608018875,0.1942212358117103,0.97197,0.0984359271824359,0.2455733716487884,0.172004647552967,0.97153,0.4104292094707489,0.3162286579608917,0.3633289337158203,0.82915,0.4193381816148758,0.2861386835575104,0.3527384251356125,0.84275,56,5,56,cifar100,"crop,horizontal_flip",[],2.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
142,142,142.0,9.0,1,0.99984,0.008678851,0.0081509799945354,0.9998,0.005998774,0.0055133407485485,0.7484,1.0095295,0.0373927416801452,0.7502,1.0500475,0.047243005362153,0.92912,0.2290092,0.0161339658534526,0.92856,0.22425461,0.0013709252393245,0.7401,1.0457847,0.1111329778730869,0.7439,1.1222459,0.1299162862569093,0.21535145,0.49065033,0.3530008792877197,0.92912,0.21188685,0.47860447,0.3452456593513489,0.92852,0.44496915,0.32395577,0.3844624757766723,0.8282,0.43848798,0.287822,0.3631550073623657,0.8414,2,0.2166394889354705,0.5213489234447479,0.3689942061901092,0.92884,0.2141431495547294,0.5138201117515564,0.3639816343784332,0.92951,0.5280064344406128,0.4029618054628372,0.4654841274023056,0.8108,0.5417684614658356,0.3803857415914535,0.4610771089792251,0.82165,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
143,143,143.0,10.0,3,0.99982,0.008630481,0.0080685567474365,0.99978,0.006074674,0.0055220825695991,0.7494,1.0058014,0.0376353652715683,0.7577,1.0579385,0.0403958732008934,0.93084,0.2247686,0.018924136314392,0.9313,0.22014025,0.0039693988978862,0.7437,1.0185746,0.1039552471041679,0.7459,1.092709,0.1219584313243627,0.21131201,0.4898898,0.3506008982658386,0.93078,0.20810409,0.4738566,0.3409803509712219,0.93144,0.43111655,0.3211974,0.3761569857597351,0.8282,0.42896035,0.29168135,0.3603208661079407,0.8452,2,0.2191041335463524,0.5249316990375519,0.3720179200172424,0.92798,0.2168739289045334,0.5198743641376495,0.368374153971672,0.92828,0.5288949906826019,0.4024931192398071,0.4656940549612045,0.8145,0.5470419824123383,0.3770068138837814,0.4620244055986404,0.8265,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
144,144,144.0,11.0,2,0.99978,0.009066362,0.0084670371580123,0.99978,0.0061674253,0.0056405383014678,0.7484,1.0023996,0.0380251140654087,0.7508,1.0622152,0.0464277875691652,0.92684,0.2309376,0.0166977548873424,0.9278,0.22734678,0.0027734683638811,0.7455,1.022997,0.1030254044532776,0.7471,1.0995408,0.1240759156316519,0.21646246,0.49965483,0.3580586314201355,0.92678,0.21493343,0.49011996,0.3525266945362091,0.92786,0.43791083,0.32340792,0.3806593716144562,0.8296,0.42777696,0.28447562,0.3561263084411621,0.8454,2,0.2157459780573845,0.5091587603092194,0.3624523729085922,0.92994,0.2131562158465385,0.5059752762317657,0.3595657497644424,0.93001,0.5424204766750336,0.406919464468956,0.4746699780225754,0.80925,0.551387220621109,0.3823935389518738,0.4668903797864914,0.8240000000000001,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
145,145,145.0,12.0,1,0.99964,0.008827234,0.0078460685276985,0.99956,0.006549045,0.0053868732440471,0.7135,1.4340931,0.1512561527997255,0.7085,1.59243,0.1780373700648546,0.92982,0.22077315,0.002690930789113,0.93116,0.22493398,0.0095439905303716,0.7348,1.200694,0.1346454007953405,0.7376,1.3032373,0.1487539774239063,0.21448563,0.51280963,0.3636476397514343,0.9297,0.21643835,0.50685513,0.3616467416286468,0.93118,0.63511306,0.632511,0.6338120698928833,0.7758,0.58797365,0.59086806,0.5894208550453186,0.7933,2,0.2214353531599044,0.5857574343681335,0.4035964012145996,0.9312,0.2216376736760139,0.5990546345710754,0.4103461503982544,0.93146,0.95681893825531,0.9364423155784608,0.946630597114563,0.7423500000000001,0.9995048642158508,0.987843692302704,0.9936742782592772,0.74725,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
146,146,146.0,13.0,3,0.99964,0.009062675,0.0079892590892314,0.99956,0.0064219367,0.0052386040687561,0.7042,1.4267927,0.1580997955650091,0.7055,1.5783973,0.177867835226655,0.93214,0.21796216,0.0031097498655319,0.93134,0.22037174,0.0102064542102813,0.7335,1.2124512,0.1378864356845617,0.7346,1.308175,0.1544865507274865,0.21216474,0.5064809,0.3593228161334991,0.93198,0.21226957,0.50021553,0.3562425374984741,0.93132,0.64880466,0.6102896,0.629547119140625,0.7795,0.60024524,0.5860057,0.5931254625320435,0.7932,2,0.2237718626856804,0.5935943424701691,0.408683106303215,0.93002,0.2242601364850998,0.5996667742729187,0.4119634479284286,0.93132,0.9784397780895232,0.9331252574920654,0.9557825326919556,0.7355,1.0183990597724917,0.9864909052848816,1.002445012331009,0.7451,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
147,147,147.0,14.0,2,0.99962,0.009167509,0.0080292695450782,0.99954,0.0062814252,0.005073208874464,0.706,1.4195808,0.1576512694656849,0.7084,1.547441,0.1730720778435469,0.9305,0.21978435,0.0028376208877563,0.93154,0.22013752,0.0101259068399667,0.7351,1.1733359,0.1329000469654798,0.7367,1.2909827,0.1516404392510652,0.21383822,0.5183969,0.3661175668239593,0.93038,0.2117036,0.5038672,0.3577854037284851,0.93152,0.6328275,0.6191564,0.625991940498352,0.775,0.6161748,0.5933231,0.6047489643096924,0.7909,2,0.2237545847892761,0.5879219770431519,0.405838280916214,0.93087,0.2239190265536308,0.6078060865402222,0.4158625602722168,0.93122,0.9609355628490448,0.9156513512134552,0.93829345703125,0.7373000000000001,1.0152291655540466,0.9721900820732116,0.9937096238136292,0.7437499999999999,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
148,148,148.0,15.0,1,0.99986,0.008843471,0.0083925010156631,0.9998,0.0060370327,0.0055830914258956,0.7605,0.9293375,0.0197271135911345,0.7622,0.96225625,0.0248434775680303,0.92814,0.23394711,0.0241554288804531,0.92746,0.22886072,0.006036740860939,0.744,0.9974789,0.0970530795812606,0.746,1.061024,0.117900936883688,0.21695854,0.48924625,0.3531023859977722,0.92812,0.21452123,0.47735372,0.3459374904632568,0.9275,0.36464366,0.259677,0.312160313129425,0.8457,0.3601408,0.22763848,0.2938896417617798,0.8632,2,0.2117989957332611,0.4819878041744232,0.3468933999538421,0.93034,0.2081679403781891,0.473475843667984,0.3408218920230865,0.93066,0.4306228756904602,0.3029968291521072,0.3668098598718643,0.83215,0.4398632347583771,0.275384858250618,0.3576240539550781,0.8492500000000001,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
149,149,149.0,16.0,3,0.99982,0.008650058,0.0081678820705413,0.99982,0.005962437,0.0055465267968177,0.7631,0.9075157,0.0205637588217854,0.7667,0.93340206,0.0210296793878078,0.9313,0.22154383,0.0206192885112762,0.931,0.21722996,0.0046777684009075,0.7448,1.0045514,0.1016402938097715,0.748,1.0666076,0.1189869894683361,0.2052993,0.45674077,0.3310200273990631,0.93132,0.2033243,0.44220626,0.3227652907371521,0.93106,0.37089756,0.25336513,0.3121313452720642,0.8491,0.37367672,0.2246208,0.2991487681865692,0.8602,2,0.2170772477984428,0.4978191554546356,0.3574482053518295,0.92874,0.2130920737981796,0.4830154180526733,0.3480537384748459,0.92889,0.4183280020952225,0.2990171313285827,0.3586725741624832,0.83435,0.4309761971235275,0.2762847691774368,0.3536304831504822,0.84805,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
150,150,150.0,17.0,2,0.99972,0.008724901,0.0081129395759105,0.9998,0.006176881,0.0057258395934104,0.7653,0.9173582,0.0210657654330134,0.7679,0.93631995,0.0225360102623701,0.92934,0.2307445,0.0217658566081523,0.93028,0.22266273,0.006016791267991,0.7461,0.9940074,0.0968353591650724,0.7513,1.0581186,0.1140398606419563,0.21413942,0.47519255,0.3446659743785858,0.92938,0.20872207,0.4557139,0.3322179913520813,0.93036,0.37020212,0.25660077,0.313401460647583,0.8443,0.3699706,0.22655022,0.2982603907585144,0.8611,2,0.2130724713206291,0.4885099977254867,0.3507912307977676,0.92978,0.2107995450496673,0.4769297987222671,0.3438646644353866,0.92929,0.4276523888111114,0.3014300912618637,0.364541232585907,0.83055,0.4377430379390716,0.2784646600484848,0.3581038415431976,0.8466,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,True,1.0,0.0,1.0,0,0,0.0,Not specified,300,Not Specified,,
151,0,,,1,0.99984,0.008690152317285538,0.008223007720708848,0.9998,0.006073918659240007,0.005613567812442779,0.7617,0.9165955185890198,0.02066604671776295,0.7639,0.9502782225608826,0.023487625658512118,0.91302,0.27504047751426697,0.004051284044981005,0.91608,0.26685208082199097,0.010142810801863663,0.7374,1.0847437381744385,0.11491202371716501,0.7401,1.1606556177139282,0.13573930365741252,0.25340351462364197,0.49918922781944275,0.37629637122154236,0.91298,0.2540145516395569,0.5247588157653809,0.38938668370246887,0.91608,0.4107871949672699,0.26458391547203064,0.33768555521965027,0.8434,0.48621904850006104,0.2871006429195404,0.3866598606109619,0.8453,2,0.25987181067466736,0.5582942962646484,0.4090830534696579,0.91398,0.2542130649089813,0.5416020154953003,0.3979075402021408,0.91722,0.5297170579433441,0.352287694811821,0.44100238382816315,0.8155,0.5385955572128296,0.3243246078491211,0.43146008253097534,0.83335,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.8,1.0,[0]
152,1,,,2,0.99986,0.008724676445126534,0.008296279711723328,0.99982,0.00590496463701129,0.005481594965457917,0.764,0.9132756590843201,0.018791305193305016,0.7674,0.9400355219841003,0.021761595073342327,0.9151,0.2710460126399994,0.006094683523774139,0.91852,0.2619471549987793,0.007880917692184453,0.7417,1.0685795545578003,0.11140334785878658,0.7459,1.1443737745285034,0.12904412307143207,0.24969518184661865,0.49527058005332947,0.37248289585113525,0.91512,0.24938683211803436,0.5194334983825684,0.38441017270088196,0.91866,0.40374815464019775,0.25945916771888733,0.33160364627838135,0.8429,0.48650723695755005,0.28265517950057983,0.38458120822906494,0.8423,2,0.262332022190094,0.5623706877231598,0.4123513549566269,0.913,0.25657834112644196,0.5457988679409027,0.40118859708309174,0.9160999999999999,0.5185590386390686,0.3491607755422592,0.4338599145412445,0.8243,0.5352280139923096,0.32401661574840546,0.4296223074197769,0.8338,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.8,1.0,[0]
153,2,,,0,0.9998,0.008965382352471352,0.008460584441423414,0.9998,0.00620541675016284,0.005735637551546099,0.7605,0.9082607626914978,0.021080537070333964,0.7642,0.9391124844551086,0.02622709479033947,0.91302,0.27589309215545654,0.0046756319874525065,0.916,0.2687985301017761,0.008728761765360842,0.7377,1.081570029258728,0.11619043819606303,0.7411,1.152354121208191,0.1326542592614889,0.25377175211906433,0.4993210434913635,0.37654638290405273,0.91294,0.25542694330215454,0.5237027406692505,0.3895648419857025,0.91596,0.39182329177856445,0.25499212741851807,0.32340770959854126,0.8474,0.45784834027290344,0.27845731377601624,0.36815282702445984,0.8443,2,0.25946466624736786,0.5502853393554688,0.4048750102519989,0.9139999999999999,0.2531964033842087,0.5335683822631836,0.39338240027427673,0.9173,0.5140865445137024,0.3480157256126404,0.4310511350631714,0.82185,0.5322488844394684,0.32653017342090607,0.4293895363807678,0.8339,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.8,1.0,[0]
154,3,,,1,0.99978,0.008695695549249649,0.008160810146331784,0.9998,0.006073918659240007,0.005613567812442779,0.7648,0.914903998374939,0.019489185990393166,0.7639,0.9502782225608826,0.023487625658512118,0.97468,0.09421900659799576,0.023501680078506462,0.97536,0.08402705937623978,0.01268506647467613,0.7426,1.062795639038086,0.11622512917816638,0.7506,1.1313077211380005,0.1298725831240415,0.08151646703481674,0.16571326553821564,0.12361486256122589,0.9747,0.07819714397192001,0.16840492188930511,0.12330102920532227,0.97536,0.40983057022094727,0.25637558102607727,0.3331030607223511,0.8461,0.48746436834335327,0.2760879099369049,0.3817761540412903,0.8513,2,0.09308845922350883,0.20668388903141022,0.14988617599010468,0.97373,0.08341116830706596,0.1847909837961197,0.13410107791423798,0.97441,0.5361583232879639,0.3474605232477188,0.44180941581726074,0.821,0.5534529387950897,0.32256193459033966,0.4380074292421341,0.83855,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.4,1.0,[0]
155,4,,,2,0.99986,0.008634231053292751,0.008209168912172321,0.99982,0.00590496463701129,0.005481594965457917,0.762,0.907239556312561,0.02027000806927681,0.7674,0.9400355219841003,0.021761595073342327,0.97388,0.09567390382289886,0.022849219871759405,0.97506,0.08624221384525299,0.01325355222225189,0.7453,1.0637011528015137,0.11528878830969334,0.7488,1.133191704750061,0.13209667201042175,0.08306416869163513,0.1691124439239502,0.12608830630779266,0.97386,0.08028192818164825,0.1729031503200531,0.12659254670143127,0.97508,0.4154149293899536,0.2553977370262146,0.3354063332080841,0.8495,0.4858887195587158,0.27602750062942505,0.38095811009407043,0.8471,2,0.09251957014203072,0.20717550814151764,0.14984753727912903,0.9741299999999999,0.08217330276966095,0.18379560112953186,0.1329844519495964,0.97468,0.5306625962257385,0.34896664321422577,0.43981461226940155,0.82075,0.5528908371925354,0.3190434128046036,0.4359671175479889,0.8392,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.4,1.0,[0]
156,5,,,0,0.99976,0.008782394230365753,0.008175781770944595,0.9998,0.00620541675016284,0.005735637551546099,0.7648,0.9055004715919495,0.019463711862266062,0.7642,0.9391124844551086,0.02622709479033947,0.97362,0.09762991964817047,0.022443859987258907,0.9738,0.08721677958965302,0.011740510118007653,0.7432,1.0796312093734741,0.11535721674561504,0.7519,1.1397981643676758,0.1276346143424511,0.0848802924156189,0.17037299275398254,0.12762664258480072,0.97374,0.08150900155305862,0.17301484942436218,0.1272619217634201,0.97384,0.419601708650589,0.2630503177642822,0.3413259983062744,0.8456,0.48455244302749634,0.2807093858718872,0.3826309144496918,0.8493,2,0.09124239534139633,0.2030363827943802,0.14713938534259796,0.97428,0.08177673816680908,0.18004544079303741,0.13091108947992325,0.97519,0.5270248353481293,0.3379809558391571,0.4325028955936432,0.82405,0.538837730884552,0.31684207916259766,0.42783990502357483,0.8369,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.4,1.0,[0]
157,6,,,1,0.99982,0.00853688083589077,0.008090386598110198,0.9998,0.006073918659240007,0.005613567812442779,0.7606,0.9098246097564697,0.024439207307994364,0.7639,0.9502782225608826,0.023487625658512118,0.98242,0.07048951834440231,0.022325310932397854,0.98258,0.062185950577259064,0.013427483994960783,0.7458,1.0589549541473389,0.11293974927365784,0.7494,1.1263940334320068,0.12808220120072367,0.06005999073386192,0.12122640758752823,0.09064319729804993,0.98248,0.057788003236055374,0.12290553748607635,0.09034676849842072,0.98262,0.4184182584285736,0.2609385848045349,0.33967840671539307,0.8485,0.486110121011734,0.28089794516563416,0.3835040330886841,0.8468,2,0.06936818361282349,0.15239664167165756,0.11088241264224052,0.98276,0.05946472845971584,0.13006296008825302,0.094763845205307,0.9832,0.5352806746959686,0.3456808775663376,0.4404807835817337,0.82065,0.5532163977622986,0.32216571271419525,0.4376910626888275,0.8356,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.2,1.0,[0]
158,7,,,2,0.99974,0.00870776828378439,0.008138553456068039,0.99982,0.00590496463701129,0.005481594965457917,0.7648,0.9148478507995605,0.019197696018219006,0.7674,0.9400355219841003,0.021761595073342327,0.98312,0.07071390748023987,0.02286731499552726,0.98324,0.06108063831925392,0.013212517589330659,0.7442,1.0606818199157715,0.11558551575541498,0.7504,1.1260862350463867,0.12943649093210702,0.05990292876958847,0.11893464624881744,0.08941878378391266,0.98322,0.056605029851198196,0.11983349919319153,0.08821926265954971,0.9833,0.4181947410106659,0.25969961285591125,0.3389471769332886,0.8438,0.4946170449256897,0.2814657390117645,0.3880413770675659,0.8477,2,0.06978675350546837,0.15277111530303955,0.11127893254160881,0.9824299999999999,0.05977459438145161,0.13258948177099228,0.09618203714489937,0.9830099999999999,0.5348224937915802,0.3455430120229721,0.44018274545669556,0.8251999999999999,0.5510535538196564,0.3247131258249283,0.43788333237171173,0.83325,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.2,1.0,[0]
159,8,,,0,0.99982,0.00887137558311224,0.00836063106060028,0.9998,0.00620541675016284,0.005735637551546099,0.7631,0.9064639806747437,0.020447520217299467,0.7642,0.9391124844551086,0.02622709479033947,0.98244,0.0714474618434906,0.022852742563486086,0.98332,0.061326976865530014,0.01440244880437851,0.7504,1.039300560951233,0.10736621272861958,0.751,1.1071702241897583,0.1273128907978535,0.060649044811725616,0.12050719559192657,0.0905781239271164,0.98242,0.05667491257190704,0.1196712926030159,0.08817310631275177,0.9834,0.40784212946891785,0.25710082054138184,0.33247148990631104,0.8487,0.4797878563404083,0.2799595594406128,0.37987369298934937,0.8494,2,0.06928111612796783,0.15015479177236557,0.1097179539501667,0.9828300000000001,0.0599426981061697,0.12979232519865036,0.0948675125837326,0.98291,0.527102142572403,0.3423948585987091,0.43474850058555603,0.8227500000000001,0.5381309986114502,0.3191162347793579,0.42862361669540405,0.83465,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.2,1.0,[0]
160,9,,,1,0.99984,0.008660475723445415,0.008194602835178377,0.9998,0.006073918659240007,0.005613567812442779,0.7636,0.9172739386558533,0.021288392600417136,0.7639,0.9502782225608826,0.023487625658512118,0.9562,0.14766082167625427,0.02016438548386096,0.95652,0.13826152682304382,0.0076726206892728695,0.7489,1.0471243858337402,0.10992530925869941,0.7542,1.128245234489441,0.12598890413343905,0.1315642148256302,0.2664739191532135,0.19901907444000244,0.9562,0.12974511086940765,0.2789040505886078,0.20432457327842712,0.95644,0.41389092803001404,0.2531565725803375,0.3335237503051758,0.8504,0.4895060956478119,0.2766594886779785,0.3830828070640564,0.853,2,0.13894648849964142,0.30921828746795654,0.22408238798379898,0.95617,0.12996970117092133,0.2895212173461914,0.20974545925855637,0.95743,0.5282723605632782,0.34161482751369476,0.4349435865879059,0.8234,0.5431201159954071,0.31728309392929077,0.43020160496234894,0.83565,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.6,1.0,[0]
161,10,,,2,0.99984,0.008710532449185848,0.008284743194580077,0.99982,0.00590496463701129,0.005481594965457917,0.7621,0.9124829173088074,0.023820046588778492,0.7674,0.9400355219841003,0.021761595073342327,0.95694,0.14359956979751587,0.02005450581669806,0.95886,0.1338842213153839,0.00883886168956756,0.7446,1.0563327074050903,0.11236453593969346,0.7494,1.125381350517273,0.12867702943086623,0.12801817059516907,0.2615205645561218,0.19476936757564545,0.95698,0.12555018067359924,0.2707516551017761,0.19815091788768768,0.95896,0.40535491704940796,0.2552149295806885,0.3302849233150482,0.8501,0.48111605644226074,0.27308663725852966,0.3771013617515564,0.8506,2,0.14163405448198318,0.31600716710090637,0.22882061451673508,0.95574,0.13207761198282242,0.2949039489030838,0.2134907767176628,0.95638,0.5249584913253784,0.3395013362169266,0.4322299212217331,0.8233,0.5461109578609467,0.31489431858062744,0.43050263822078705,0.8376,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.6,1.0,[0]
162,11,,,0,0.99982,0.008901288732886314,0.008372907984256744,0.9998,0.00620541675016284,0.005735637551546099,0.7697,0.909807026386261,0.020112000203132616,0.7642,0.9391124844551086,0.02622709479033947,0.95536,0.14936882257461548,0.019518552668690698,0.95608,0.13864468038082123,0.007844015049338338,0.7387,1.0679470300674438,0.11802201059162619,0.7461,1.1401574611663818,0.12895389905571936,0.13309074938297272,0.268056184053421,0.20057347416877747,0.95542,0.12980887293815613,0.2781732678413391,0.20399107038974762,0.956,0.4022553861141205,0.2551670968532562,0.32871124148368835,0.8411,0.4742432236671448,0.2791658341884613,0.37670451402664185,0.8468,2,0.1383168250322342,0.30544376373291016,0.22188030183315277,0.95663,0.12986142933368683,0.2860378175973892,0.20794962346553802,0.9577100000000001,0.5213910043239594,0.34039945900440216,0.43089523911476135,0.8247,0.5332970321178436,0.3131118565797806,0.4232044368982315,0.84085,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,4.0,300,0.6,1.0,[0]


==> figures/subsample_df.csv <==
,trial_id,teacher_aug_train_accuracy,teacher_aug_train_nll,teacher_aug_train_ece,teacher_aug_test_accuracy,teacher_aug_test_nll,teacher_aug_test_ece,student_aug_train_accuracy,student_aug_train_nll,student_aug_train_ece,student_aug_test_accuracy,student_aug_test_nll,student_aug_test_ece,aug_train_kl_ts,aug_train_kl_st,aug_train_sym_kl,aug_train_matching,aug_test_kl_ts,aug_test_kl_st,aug_test_sym_kl,aug_test_matching,num_baselines,baseline_aug_train_kl_ts,baseline_aug_train_kl_st,baseline_aug_train_sym_kl,baseline_aug_train_matching,baseline_aug_test_kl_ts,baseline_aug_test_kl_st,baseline_aug_test_sym_kl,baseline_aug_test_matching,teacher_depth,teacher_num_components,classifier_depth,dataset,augmentations,tensor_augmentations,temperature,mixup_used,mixup_alpha,synth_ratio,retempering_T,subsample_split,subsample_seed,subsample_ratio,distill_temp,distill_subsample_split,loss_alpha,num_epochs
0,1,0.83338,0.75375766,0.034621463761329636,0.6692,1.5300237,0.07383129601776599,0.81334,0.8282341,0.07714806069970129,0.6614,1.64845,0.1810339330852032,0.26861605,0.30381227,0.2862141728401184,0.88996,0.6002539,0.38515043,0.4927021563053131,0.7991,2,0.3744279593229294,0.3928542286157608,0.3836410939693451,0.87128,0.7395994961261749,0.49048663675785065,0.615043044090271,0.772,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[16.0, 16.0]","[0, 1]",0.0,300
1,2,0.83508,0.7470323,0.033143585786223395,0.6742,1.5122073,0.06699959358870985,0.81356,0.82224625,0.07562392256081105,0.661,1.6133112,0.17958933745324612,0.26908413,0.30632612,0.28770512342453003,0.8916,0.592135,0.3824268,0.4872809052467346,0.7928,2,0.34983910620212555,0.36778031289577484,0.3588097095489502,0.87537,0.7004582583904266,0.45556238293647766,0.5780103206634521,0.7815000000000001,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[16.0, 16.0]","[0, 1]",0.0,300
2,0,0.83504,0.7469167,0.03454814041674138,0.6752,1.4871602,0.06932152336537836,0.81542,0.8145024,0.07573891544640063,0.6645,1.6237428,0.1803582138985395,0.2652128,0.29815236,0.2816825807094574,0.89368,0.5925038,0.3788131,0.4856584370136261,0.7996,2,0.3471805900335312,0.372049480676651,0.3596150279045105,0.87542,0.7013624608516693,0.47035063803195953,0.585856556892395,0.7781,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[16.0, 16.0]","[0, 1]",0.0,300
3,1,0.81072,1.0896498,0.11395070524215699,0.6267,2.175074,0.22802309853136543,0.8059,1.0302985,0.10129431345641615,0.6485,1.9509449,0.2091689240962267,0.25903475,0.34932828,0.3041815161705017,0.88228,0.71272326,0.672695,0.6927090883255005,0.752,2,0.8082017302513123,0.9124322831630707,0.8603169918060303,0.81531,1.482033908367157,1.4157041311264038,1.448868989944458,0.66535,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[16.0, 16.0]","[0, 1]",0.0,300
4,2,0.8085,1.1188873,0.11761602241098879,0.6204,2.2606106,0.23338076016306877,0.8064,1.0468093,0.10218786656439306,0.6419,2.028033,0.21791148164570331,0.26382777,0.35619536,0.3100115656852722,0.88308,0.7144863,0.700402,0.7074441909790039,0.7451,2,0.805972158908844,0.9174908995628357,0.8617315292358398,0.81514,1.4892734289169312,1.4320493340492249,1.4606613516807556,0.66535,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[16.0, 16.0]","[0, 1]",0.0,300
5,0,0.81048,1.1112453,0.11544081339836121,0.6259,2.2109873,0.23277941337823865,0.80732,1.0382425,0.10204879038095473,0.6484,1.9902563,0.21051921876668928,0.2500316,0.33928505,0.2946583032608032,0.88606,0.6959351,0.678122,0.6870285272598267,0.7518,2,0.8009791076183319,0.9322191476821899,0.8665991127490997,0.81685,1.4925901293754578,1.4516788125038147,1.4721344709396362,0.6670499999999999,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[16.0, 16.0]","[0, 1]",0.0,300
6,1,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.81718,0.7755625,0.0660740423434973,0.6632,1.5441996,0.17211363237798216,0.24099152,0.27853894,0.25976523756980896,0.90072,0.504194,0.30161387,0.4029039442539215,0.8218,2,0.24032863229513168,0.2769760638475418,0.25865235924720764,0.9017,0.5030828416347504,0.3000461757183075,0.40156450867652893,0.8214,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[16.0, 16.0]","[0, 1]",0.0,300
7,2,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.81652,0.78157866,0.06720000748991965,0.6707,1.5437242,0.1656393548995257,0.24146917,0.2781232,0.2597962021827698,0.90212,0.5039939,0.29911363,0.40155377984046936,0.8236,2,0.2400898039340973,0.277183935046196,0.25863687694072723,0.901,0.5031828880310059,0.30129629373550415,0.402239590883255,0.8205,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[16.0, 16.0]","[0, 1]",0.0,300
8,0,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.8145,0.77905214,0.06908285990655419,0.6685,1.5410721,0.16725883122682572,0.23918809,0.27582893,0.2575085163116455,0.90128,0.50217175,0.30097872,0.4015752375125885,0.8192,2,0.241230346262455,0.27833107113838196,0.25978071987628937,0.90142,0.5040939748287201,0.3003637492656708,0.40222886204719543,0.8227,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[16.0, 16.0]","[0, 1]",0.0,300
9,1,0.6666,1.5102329,0.07408448048710822,0.6684,1.5213752,0.07541865323483943,0.95976,0.23442438,0.12794932175278664,0.6672,1.2199041,0.060416841308772576,0.49413216,0.7303908,0.6122614741325378,0.70396,0.59500426,0.86054236,0.7277733087539673,0.7279,2,0.6203771829605103,0.8086612522602081,0.714519202709198,0.69934,0.6145922839641571,0.8817223012447357,0.748157262802124,0.7247,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
10,2,0.6668,1.5047879,0.07194073094248774,0.6692,1.5300237,0.07383129304349421,0.96052,0.23207043,0.12848968613028527,0.6675,1.2203318,0.06313889313340187,0.49811837,0.7329906,0.6155545115470886,0.7032,0.5865986,0.82792324,0.7072609066963196,0.7313,2,0.5803090929985046,0.7749621272087097,0.6776356101036072,0.70184,0.6185096204280853,0.8825885355472565,0.7505490779876709,0.7201500000000001,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
11,0,0.67004,1.4799639,0.06965753082752227,0.6721,1.4924433,0.0713710443794727,0.95756,0.2352664,0.12552547980785372,0.6636,1.2270691,0.06164586341381073,0.49290934,0.71442735,0.6036683320999146,0.70856,0.59782296,0.859811,0.7288169860839844,0.7197,2,0.6160176992416382,0.7897543013095856,0.7028860151767731,0.70256,0.6157808005809784,0.8719445765018463,0.7438626885414124,0.72445,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
12,1,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778283667564396,0.9106,0.39626288,0.14799706100702284,0.6363,1.318378,0.0433779346704483,0.58809185,0.6344861,0.6112889647483826,0.72052,0.6672785,0.84036374,0.7538211345672607,0.6907,2,0.5863997042179108,0.6374208927154541,0.6119102835655212,0.72,0.6590441167354584,0.8299829959869385,0.7445135712623596,0.6953,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
13,2,0.66204,1.38772,0.03081275157570839,0.6593,1.3940036,0.026778289616107946,0.91392,0.393111,0.15072754268765448,0.6399,1.2989976,0.038817718952894216,0.58787954,0.6352869,0.6115832328796387,0.72056,0.657773,0.8280572,0.742915153503418,0.6993,2,0.5865058600902557,0.6370204985141754,0.6117631793022156,0.7199800000000001,0.6637968719005585,0.8361363112926483,0.7499665915966034,0.6910000000000001,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
14,0,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778295564651496,0.91168,0.39654225,0.15020089712381365,0.6345,1.305351,0.044322363595664514,0.58491987,0.63955486,0.6122373342514038,0.71944,0.6603152,0.83190876,0.7461119890213013,0.6913,2,0.5879856944084167,0.6348865032196045,0.6114360988140106,0.72054,0.6625257730484009,0.8342104852199554,0.7483681440353394,0.6950000000000001,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
15,1,0.6156,2.2344015,0.23487999380946153,0.6168,2.2668326,0.23693558780848983,0.92456,0.25678796,0.090604967815876,0.6559,1.3062845,0.08729709929972886,0.5635877,1.13691,0.8502488136291504,0.68384,0.89888096,1.5815657,1.2402234077453613,0.669,2,0.9096564054489136,1.4070818424224854,1.1583691537380219,0.6602399999999999,0.9803327023983002,1.7171770334243774,1.3487548828125,0.6568,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
16,2,0.61708,2.2349346,0.2376566658675671,0.6204,2.2606106,0.23338076016306877,0.92388,0.25475878,0.08812176615595817,0.6533,1.3062433,0.08917990835309027,0.5618132,1.1411792,0.8514962196350098,0.68516,0.88074124,1.5935937,1.237167477607727,0.6681,2,1.2381192445755005,1.6936838626861572,1.4659015536308289,0.6379,1.0500099658966064,1.8592997193336487,1.4546548128128052,0.64425,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
17,0,0.6156,2.2344015,0.23487999380946153,0.6168,2.2668326,0.23693558780848983,0.9244,0.2567738,0.0891825042772293,0.6571,1.3051916,0.08608501337617634,0.5678123,1.132401,0.8501066565513611,0.68324,0.90532297,1.5941931,1.249758005142212,0.6691,2,0.9075441062450409,1.4093363285064697,1.1584402322769165,0.66054,0.9771116971969604,1.7108633518218994,1.3439875841140747,0.65675,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
18,1,0.68288,1.3406464,0.038819284556508064,0.686,1.3527772,0.039678453344106676,0.966,0.22766937,0.1325281775546074,0.6662,1.2176163,0.059698449768126036,0.46411514,0.62556946,0.5448423027992249,0.7146,0.50216883,0.6587129,0.580440878868103,0.7462,2,0.46236833930015564,0.6237921714782715,0.5430802702903748,0.7151,0.5012595057487488,0.661819189786911,0.5815393328666687,0.74975,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
19,2,0.68288,1.3406464,0.03881927910149097,0.686,1.3527772,0.03967818910479545,0.96424,0.2304017,0.13223644327998166,0.669,1.21167,0.05595947341769934,0.46052462,0.62034404,0.5404343605041504,0.71632,0.5046331,0.6629333,0.5837832093238831,0.7526,2,0.464163601398468,0.6264049112796783,0.545284241437912,0.71424,0.5000273585319519,0.6597090661525726,0.5798681974411011,0.74655,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
20,0,0.68288,1.3406464,0.038843212402462954,0.686,1.3527772,0.03967818875610828,0.96688,0.22627191,0.13290903144598007,0.67,1.2132106,0.05230872713625432,0.46421212,0.6272403,0.5457261800765991,0.71388,0.49788588,0.6607052,0.5792955160140991,0.7469,2,0.46231988072395325,0.6229567527770996,0.5426383316516876,0.71546,0.503400981426239,0.6608231067657471,0.582112044095993,0.7494000000000001,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
21,1,0.56644,2.460182,0.25775001445055007,0.5726,2.4450474,0.25259657832384114,0.8726,0.43181422,0.10145719763994217,0.615,1.423658,0.08190017502009872,0.80393714,1.3856214,1.0947792530059814,0.65108,1.1354907,1.994285,1.5648877620697021,0.5998,2,1.081574022769928,1.6684083938598633,1.374991238117218,0.6216,1.2345739603042603,2.170112729072571,1.7023433446884155,0.59015,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
22,2,0.56756,2.4554756,0.2552420346844196,0.5727,2.4651268,0.25629562162160874,0.87008,0.44013476,0.102403089761734,0.6165,1.4079516,0.0788730257049203,0.7884779,1.3717719,1.080124855041504,0.64788,1.1387985,2.0271935,1.5829960107803345,0.6014,2,1.3663861751556396,1.9484469294548035,1.6574165225028992,0.5967,1.321171760559082,2.370219349861145,1.8456955552101135,0.5749,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
23,0,0.56644,2.460182,0.25775001445055007,0.5726,2.4450474,0.25259657832384114,0.86772,0.44003478,0.10040113919377328,0.6139,1.435472,0.07825261647552252,0.7971082,1.3797243,1.0884162187576294,0.64992,1.1522483,2.040333,1.5962905883789062,0.5987,2,1.0849885046482086,1.671356976032257,1.378172755241394,0.62218,1.2261951565742493,2.1470887064933777,1.6866419315338135,0.5907,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
24,1,0.64196,1.5639633,0.046804659856557844,0.6382,1.5697354,0.05319648714959621,0.90584,0.39867935,0.1404979837703705,0.6308,1.3371667,0.05158244790285825,0.659361,0.78243744,0.720899224281311,0.70156,0.78114736,1.0647523,0.9229498505592346,0.6675,2,0.7829919457435608,0.8800899982452393,0.8315409421920776,0.69016,0.8148027062416077,1.1191847920417786,0.9669937491416931,0.6616500000000001,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
25,2,0.6394,1.5832711,0.047565725800991054,0.6416,1.5832727,0.05102349866628647,0.90524,0.3995512,0.1399232147312164,0.6311,1.3304461,0.04912827608883382,0.659643,0.79235226,0.7259976267814636,0.70144,0.78025204,1.0859001,0.933076024055481,0.6698,2,0.7481932044029236,0.8631739914417267,0.8056836128234863,0.6913,0.8001347780227661,1.1056012511253357,0.9528680443763733,0.6656500000000001,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
26,0,0.63796,1.5706036,0.05026803197503089,0.6406,1.5855342,0.05175420452058316,0.90516,0.40211672,0.14149396514177326,0.6329,1.3370765,0.0488985633701086,0.6543186,0.7884801,0.7213993072509766,0.69844,0.7818453,1.0812759,0.9315606355667114,0.6735,2,0.7515894174575806,0.8592517971992493,0.8054205775260925,0.68968,0.8122905492782593,1.1234314441680908,0.967860996723175,0.6629499999999999,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.5,300
27,1,0.83338,0.75375766,0.034621463761329636,0.6692,1.5300237,0.07383129601776599,0.82168,0.798029,0.07543567845702172,0.6629,1.6277249,0.18290491679012771,0.23676048,0.23685575,0.23680812120437622,0.90106,0.6150505,0.39583576,0.5054430961608887,0.7918,2,0.3484990894794464,0.3285113275051117,0.33850520849227905,0.88005,0.7564450204372406,0.5021443367004395,0.6292946636676788,0.7726,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[8.0, 8.0]","[0, 1]",0.0,300
28,2,0.83508,0.7470323,0.033143585786223395,0.6742,1.5122073,0.06699959358870985,0.82352,0.78800994,0.07298792574286457,0.6687,1.6087973,0.17811623430252074,0.23897566,0.23944846,0.2392120659351349,0.9005,0.61301917,0.38727775,0.5001484751701355,0.7997,2,0.322065994143486,0.3044365495443344,0.3132512718439102,0.88476,0.7124741971492767,0.4624820649623871,0.5874781310558319,0.7788,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[8.0, 8.0]","[0, 1]",0.0,300
29,0,0.83504,0.7469167,0.03454814041674138,0.6752,1.4871602,0.06932152336537836,0.823,0.790082,0.07378279032766817,0.6716,1.5975741,0.17376450246572492,0.23622373,0.23887408,0.23754890263080597,0.90298,0.59924465,0.38470966,0.49197715520858765,0.8025,2,0.31879982352256775,0.3046538531780243,0.311726838350296,0.88551,0.7098990678787231,0.4675476551055908,0.588723361492157,0.7794,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[8.0, 8.0]","[0, 1]",0.0,300
30,1,0.81072,1.0896498,0.11395070524215699,0.6267,2.175074,0.22802309853136543,0.81368,1.000169,0.10127181564986705,0.6536,1.9224352,0.20745712742209438,0.23547804,0.28476802,0.26012301445007324,0.89228,0.7309084,0.693086,0.7119972109794617,0.7478,2,0.8007743060588837,0.843883603811264,0.8223289251327515,0.82212,1.494954526424408,1.3975964188575745,1.4462754726409912,0.6658999999999999,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[8.0, 8.0]","[0, 1]",0.0,300
31,2,0.8085,1.1188873,0.11761602241098879,0.6204,2.2606106,0.23338076016306877,0.812,1.0289122,0.10425550598859787,0.646,1.9955957,0.21620268043875696,0.24219973,0.29572767,0.26896369457244873,0.89204,0.75071394,0.7091999,0.7299569249153137,0.7456,2,0.7968005836009979,0.8457822799682617,0.821291446685791,0.82115,1.489926040172577,1.412544846534729,1.4512354135513306,0.6668499999999999,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[8.0, 8.0]","[0, 1]",0.0,300
32,0,0.81048,1.1112453,0.11544081339836121,0.6259,2.2109873,0.23277941337823865,0.81386,1.0172219,0.10251948684275149,0.6505,1.9537286,0.21381505271494392,0.22959504,0.27953577,0.25456541776657104,0.89458,0.7516366,0.7257226,0.7386796474456787,0.7415,2,0.7893587052822113,0.8595332503318787,0.8244459629058838,0.82228,1.4789295196533203,1.416652500629425,1.4477909803390503,0.66715,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[8.0, 8.0]","[0, 1]",0.0,300
33,1,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.8232,0.7516303,0.06659183759152887,0.6666,1.5333871,0.17196843037307266,0.21438384,0.21810602,0.21624493598937988,0.90876,0.5190173,0.3065707,0.41279399394989014,0.8221,2,0.21272484213113785,0.21366824954748154,0.2131965458393097,0.9105000000000001,0.5156552195549011,0.30351103842258453,0.40958312153816223,0.82335,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[8.0, 8.0]","[0, 1]",0.0,300
34,2,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.82468,0.7476348,0.0652181739193201,0.6696,1.5272611,0.16608038600385192,0.21176143,0.21346998,0.2126156985759735,0.9108,0.5127189,0.30250788,0.4076133966445923,0.8248,2,0.21403604745864868,0.21598626673221588,0.21501116454601288,0.9094800000000001,0.5188044011592865,0.305542454123497,0.41217342019081116,0.8220000000000001,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[8.0, 8.0]","[0, 1]",0.0,300
35,0,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.82406,0.75272524,0.06673576624274254,0.6679,1.5348384,0.1712849708139896,0.21368825,0.21386652,0.21377739310264587,0.9102,0.5185915,0.3045142,0.4115528464317322,0.8219,2,0.21307263523340225,0.21578799933195114,0.2144303172826767,0.90978,0.5158680975437164,0.304539293050766,0.4102036952972412,0.82345,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[8.0, 8.0]","[0, 1]",0.0,300
36,1,0.6668,1.5047879,0.07194072962403299,0.6692,1.5300237,0.07383129601776599,0.65276,1.523513,0.1657256636083126,0.6419,1.6680547,0.18120328035354616,0.37263766,0.27190873,0.3222731947898865,0.81896,0.58117235,0.44133964,0.5112559795379639,0.7813,2,0.5994170904159546,0.44776107370853424,0.5235890746116638,0.77576,0.7162134647369385,0.5512160062789917,0.6337147355079651,0.75475,56,3,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
37,2,0.6702,1.491291,0.06889199554085731,0.6742,1.5122073,0.06699959358870985,0.65924,1.5202986,0.15879560602426526,0.644,1.6484035,0.17861801353394985,0.37749022,0.27614534,0.3268177807331085,0.81708,0.5860255,0.4406368,0.5133311748504639,0.7837,2,0.5442836433649063,0.3999727964401245,0.4721282124519348,0.78326,0.6765207946300507,0.5151078701019287,0.5958143472671509,0.7618499999999999,56,3,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
38,0,0.67012,1.4910587,0.07172271175861357,0.6752,1.4871602,0.06932152336537836,0.65724,1.5216091,0.1616423419129849,0.644,1.6417148,0.1805487265467644,0.3748963,0.270507,0.322701632976532,0.82044,0.59161526,0.44582954,0.518722414970398,0.7808,2,0.5425233840942383,0.41011281311511993,0.4763181060552597,0.7847200000000001,0.6781810522079468,0.5303493440151215,0.6042652130126953,0.7624500000000001,56,3,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
39,1,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.61884,1.5435033,0.1433970676255226,0.6088,1.6165434,0.15346795991659168,0.56784153,0.3979211,0.4828813076019287,0.75944,0.66436344,0.4762521,0.5703077912330627,0.7427,2,0.5674196183681488,0.3946204334497452,0.4810200184583664,0.76214,0.658620297908783,0.47037273645401,0.5644965171813965,0.7437,20,5,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
40,2,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.62032,1.5389221,0.14407671357870097,0.6083,1.6215938,0.15250532756745816,0.56872374,0.39316976,0.48094674944877625,0.76228,0.65449834,0.46624264,0.5603705048561096,0.7451,2,0.5669785141944885,0.3969960957765579,0.4819872975349426,0.7607200000000001,0.663552850484848,0.47537747025489807,0.569465160369873,0.7424999999999999,20,5,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
41,0,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.6202,1.5429283,0.14187741455912584,0.6061,1.6350216,0.15617468897700312,0.5661155,0.3960711,0.48109328746795654,0.762,0.66274226,0.47450283,0.5686225295066833,0.7423,2,0.5682826340198517,0.39554542303085327,0.4819140285253525,0.76086,0.6594308912754059,0.4712473750114441,0.5653391480445862,0.7439,20,5,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
42,1,0.62148,2.1762934,0.23052202504515654,0.6267,2.175074,0.22802309853136543,0.63792,1.9577368,0.2132923077070713,0.628,1.9793533,0.21578656539022922,0.363216,0.36094144,0.3620787262916565,0.80648,0.76050794,0.8008727,0.7806903123855591,0.7303,2,1.489386260509491,1.4693689346313477,1.479377567768097,0.6599600000000001,1.408552646636963,1.5027666091918945,1.4556596279144287,0.6556500000000001,56,1,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
43,2,0.61708,2.2349346,0.2376566658675671,0.6204,2.2606106,0.23338076016306877,0.63568,1.9882108,0.2163839686119556,0.6238,2.015241,0.22049767579436302,0.3624989,0.3641048,0.3633018732070923,0.80832,0.7782797,0.8219993,0.8001395463943481,0.7265,2,1.492734968662262,1.480376660823822,1.486555814743042,0.6584000000000001,1.4274224638938904,1.514315128326416,1.4708687663078308,0.65375,56,1,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
44,0,0.621,2.2198138,0.23341836214184758,0.6259,2.2109873,0.23277941337823865,0.6374,1.9818189,0.2154689364993572,0.6271,1.9731848,0.2171456094503403,0.35852328,0.36057708,0.3595501780509949,0.80984,0.75213176,0.8085454,0.7803385853767395,0.7291,2,1.473342776298523,1.4911377429962158,1.4822402596473694,0.6611,1.4259772300720215,1.5385082960128784,1.4822428226470947,0.6544000000000001,56,1,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
45,1,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.65956,1.4456147,0.14994482836842538,0.6453,1.5804299,0.16824056718945504,0.32937968,0.2250038,0.27719172835350037,0.83376,0.4862056,0.34083545,0.4135205149650574,0.8048,2,0.3271755278110504,0.22434058785438538,0.2757580578327179,0.83526,0.48769375681877136,0.3406265527009964,0.4141601622104645,0.8023,56,5,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
46,2,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.65824,1.4496843,0.15132207147121432,0.6488,1.5755148,0.16570016930103304,0.3284935,0.22578587,0.27713969349861145,0.83284,0.4846716,0.33862016,0.41164588928222656,0.803,2,0.3276186138391495,0.22394955158233643,0.27578407526016235,0.83572,0.4884607642889023,0.3417342007160187,0.4150974750518799,0.8031999999999999,56,5,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
47,0,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.66312,1.4356515,0.14572864381670952,0.6483,1.574844,0.16824863678216934,0.32585755,0.22289531,0.27437642216682434,0.83768,0.49071592,0.34263295,0.4166744351387024,0.8016,2,0.3289365917444229,0.2253948301076889,0.2771657109260559,0.8332999999999999,0.48543860018253326,0.33972780406475067,0.41258320212364197,0.8039000000000001,56,5,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
48,1,0.56644,2.460182,0.25775001445055007,0.5726,2.4450474,0.25259657832384114,0.59336,2.0009553,0.21450828442811964,0.5802,2.0829132,0.21985465693771836,0.8082247,0.86259437,0.8354095220565796,0.69164,1.0572541,1.1710683,1.1141612529754639,0.6518,2,inf,,,0.5848599999999999,1.799345314502716,1.956025779247284,1.877685546875,0.58345,20,1,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
49,2,0.56812,2.4416656,0.25511513689875603,0.5676,2.4386876,0.2561332862883806,0.59256,2.0223148,0.2156785280847549,0.5787,2.087474,0.224288134637475,0.82796794,0.86849296,0.8482304811477661,0.68816,1.0798044,1.171135,1.12546968460083,0.6531,2,inf,,,0.58328,1.8601447343826294,2.012864589691162,1.9365046620368958,0.5809,20,1,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
50,0,0.56756,2.4554756,0.2552420346844196,0.5727,2.4651268,0.25629562162160874,0.59192,2.0307627,0.21727030718803403,0.5901,2.0857785,0.2134375832349062,inf,,,0.6902,1.0693884,1.1736478,1.1215181350708008,0.6583,2,1.846128523349762,1.936972439289093,1.8915505409240723,0.58234,1.806808590888977,2.0423043966293335,1.9245564937591553,0.5821000000000001,20,1,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
51,1,0.64224,1.5615917,0.046777345458269115,0.6361,1.5722752,0.05760286084711553,0.61616,1.6180016,0.15966753358125688,0.599,1.7123008,0.1764871336936951,0.6651988,0.50324184,0.584220290184021,0.7356,0.7780295,0.6147799,0.6964046955108643,0.7178,2,0.8482687473297119,0.6680416166782379,0.7581551969051361,0.7046,0.9185300171375275,0.754245936870575,0.8363879919052124,0.6966,20,3,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
52,2,0.64196,1.5639633,0.04680465687870978,0.6382,1.5697354,0.053196485662460324,0.61624,1.6154462,0.1604860499894619,0.6008,1.6960117,0.1723118541002273,0.6733289,0.49991944,0.5866241455078125,0.73948,0.78874975,0.6135498,0.7011498212814331,0.7133,2,0.8139329552650452,0.6222054064273834,0.7180691957473755,0.71538,0.8972704708576202,0.7056329846382141,0.8014517426490784,0.696,20,3,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
53,0,0.63584,1.581709,0.04874107697248457,0.6377,1.5806738,0.051187347200512885,0.6128,1.6249272,0.1602172181117535,0.6045,1.6932592,0.16728091339468953,0.6743056,0.50752544,0.5909155607223511,0.7334,0.7952831,0.6206386,0.707960844039917,0.716,2,0.8221177756786346,0.6169443428516388,0.7195310592651367,0.71726,0.8972862362861633,0.701803594827652,0.7995449304580688,0.7000500000000001,20,3,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
54,1,0.6668,1.5047879,0.07194072962403299,0.6692,1.5300237,0.07383129601776599,0.6568,1.510361,0.15983174395084385,0.6434,1.6504797,0.1791848245829344,0.34587628,0.25281626,0.29934626817703247,0.82492,0.57372975,0.43141776,0.5025737285614014,0.785,2,0.5781292915344238,0.43183533847332,0.5049823224544525,0.78074,0.705848753452301,0.5467818975448608,0.6263153553009033,0.7585500000000001,56,3,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
55,2,0.6702,1.491291,0.06889199554085731,0.6742,1.5122073,0.06699959358870985,0.66176,1.4857454,0.15491704041242596,0.648,1.636341,0.1742215555369854,0.34665018,0.2534769,0.3000635504722595,0.82636,0.5830996,0.43989843,0.5114990472793579,0.7768,2,0.5246493220329285,0.38753320276737213,0.4560912549495697,0.78928,0.6703416109085083,0.5135061889886856,0.5919239223003387,0.7634000000000001,56,3,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
56,0,0.67012,1.4910587,0.07172271175861357,0.6752,1.4871602,0.06932152336537836,0.66144,1.4981756,0.15737702765941622,0.6487,1.6343954,0.17560940778851505,0.3430376,0.24996358,0.2965005934238434,0.8294,0.5752646,0.4395018,0.5073831677436829,0.7841,2,0.5220137536525726,0.39430126547813416,0.4581574946641922,0.7897000000000001,0.6690770089626312,0.5234378129243851,0.5962574183940887,0.7631,56,3,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
57,1,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.62416,1.5088679,0.13958886053085323,0.6113,1.5984874,0.15183276271522048,0.54107577,0.3741039,0.4575898349285126,0.77164,0.6435778,0.4568811,0.5502294301986694,0.7466,2,0.5428565442562103,0.37501759827136993,0.45893706381320953,0.7684599999999999,0.6532968282699585,0.46835190057754517,0.5608243644237518,0.74515,20,5,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
58,2,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.62456,1.5059533,0.13824309776425361,0.6087,1.5920542,0.15326095197796824,0.5417397,0.37436226,0.4580509662628174,0.76784,0.6518606,0.47265425,0.5622574090957642,0.7431,2,0.5425245761871338,0.37488842010498047,0.45870649814605713,0.7703599999999999,0.6491554379463196,0.46046532690525055,0.5548103749752045,0.7469,20,5,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
59,0,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.62248,1.5139731,0.14219161445140838,0.6142,1.6048708,0.1507168296277523,0.5439734,0.37567294,0.4598231613636017,0.76908,0.65473306,0.46404955,0.5593913197517395,0.7472,2,0.5414077341556549,0.37423308193683624,0.457820400595665,0.76974,0.6477192044258118,0.4647676795721054,0.5562434196472168,0.74485,20,5,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
60,1,0.62148,2.1762934,0.23052202504515654,0.6267,2.175074,0.22802309853136543,0.64268,1.9420524,0.2118403225529193,0.6337,1.9518856,0.21177470147609712,0.34403887,0.3313045,0.33767169713974,0.81768,0.7683723,0.81753206,0.7929521799087524,0.7274,2,1.505248486995697,1.4710285663604736,1.488138496875763,0.65842,1.4100205898284912,1.498327910900116,1.4541742205619812,0.6553,56,1,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
61,2,0.61708,2.2349346,0.2376566658675671,0.6204,2.2606106,0.23338076016306877,0.63596,1.9806472,0.2185132904934883,0.6278,1.9691381,0.2154553283363581,0.34486282,0.3415163,0.343189537525177,0.8148,0.77104217,0.82023644,0.7956392765045166,0.7265,2,1.5059086680412292,1.4721440076828003,1.4890263676643372,0.6587,1.428853988647461,1.4902960658073425,1.4595750570297241,0.65845,56,1,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
62,0,0.621,2.2198138,0.23341836214184758,0.6259,2.2109873,0.23277941337823865,0.64144,1.9784287,0.21582840771079062,0.6288,1.9796889,0.21776483512818806,0.33680356,0.32717478,0.3319891691207886,0.8218,0.749859,0.806551,0.7782049775123596,0.7358,2,1.4849734902381897,1.4917333126068115,1.488353431224823,0.6615800000000001,1.4164716601371765,1.5174980163574219,1.4669848680496216,0.6572,56,1,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
63,1,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.6638,1.4069968,0.14120911260962482,0.6543,1.5538031,0.16192158049941063,0.29868722,0.20819338,0.2534402906894684,0.84324,0.48483837,0.33830786,0.4115731120109558,0.8053,2,0.301010325551033,0.20958739519119263,0.2552988678216934,0.84104,0.484144002199173,0.33715780079364777,0.4106508940458298,0.8041499999999999,56,5,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
64,2,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.66388,1.4115905,0.14032135065555573,0.6466,1.568132,0.16881805254518983,0.30047396,0.21003641,0.25525519251823425,0.83972,0.48618096,0.33834815,0.41226455569267273,0.8044,2,0.30011695623397827,0.2086658775806427,0.2543914169073105,0.8428,0.48347270488739014,0.3371376544237137,0.4103051722049713,0.8046,56,5,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
65,0,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.66572,1.403945,0.13977062980651853,0.6483,1.5654391,0.16737871701419352,0.3015467,0.20913838,0.2553425431251526,0.84236,0.48210704,0.33596745,0.4090372323989868,0.8039,2,0.2995805889368057,0.2091148942708969,0.2543477416038513,0.84148,0.4855096638202667,0.3383280038833618,0.41191883385181427,0.8048500000000001,56,5,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
66,1,0.56644,2.460182,0.25775001445055007,0.5726,2.4450474,0.25259657832384114,0.59904,2.001266,0.2162762882375717,0.5852,2.0872731,0.22315480148196223,0.785277,0.8148706,0.8000738024711609,0.70316,1.0975641,1.1785095,1.1380367279052734,0.6475,2,1.8434979915618896,1.883419394493103,1.8634586334228516,0.58788,1.7956631183624268,1.9418482184410095,1.8687556982040405,0.58345,20,1,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
67,2,0.56812,2.4416656,0.25511513689875603,0.5676,2.4386876,0.2561332862883806,0.59944,1.9958942,0.21285209188818927,0.586,2.0837178,0.21930319048166283,0.77460146,0.7983707,0.7864860892295837,0.70076,1.1048162,1.1913214,1.1480687856674194,0.6555,2,1.847234070301056,1.8716002106666565,1.8594171404838562,0.58868,1.872738003730774,1.977108120918274,1.924923062324524,0.5808,20,1,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
68,0,0.56756,2.4554756,0.2552420346844196,0.5727,2.4651268,0.25629562162160874,0.59564,2.022246,0.21857896013379094,0.5869,2.0947423,0.2205617563396692,0.7837294,0.81177837,0.7977538704872131,0.69796,1.0989611,1.2011999,1.1500804424285889,0.6553,2,1.8647688627243042,1.9054664969444275,1.8851177096366882,0.5842,1.8234471678733826,1.9954124689102173,1.9094297885894775,0.58335,20,1,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
69,1,0.64224,1.5615917,0.046777345458269115,0.6361,1.5722752,0.05760286084711553,0.6228,1.5729203,0.15523629152059554,0.6093,1.6661996,0.16774278308451177,0.6326282,0.4753605,0.553994357585907,0.7452,0.77117395,0.6015183,0.6863461136817932,0.7235,2,0.826322466135025,0.6427677869796753,0.7345451414585114,0.7121200000000001,0.9174485206604004,0.7459129989147186,0.8316807746887207,0.6951499999999999,20,3,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
70,2,0.64196,1.5639633,0.04680465687870978,0.6382,1.5697354,0.053196485662460324,0.62308,1.5928535,0.15519379887580873,0.6053,1.7130696,0.17255654457509517,0.6521765,0.47985718,0.5660168528556824,0.74228,0.8010164,0.5997996,0.7004079818725586,0.7149,2,0.7872855961322784,0.598778486251831,0.6930320262908936,0.7212000000000001,0.8872164189815521,0.6963404417037964,0.7917784452438354,0.7000500000000001,20,3,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
71,0,0.63584,1.581709,0.04874107697248457,0.6377,1.5806738,0.051187347200512885,0.62144,1.5820534,0.15162434352993961,0.6087,1.6700875,0.16444859801530837,0.641623,0.4815302,0.5615766048431396,0.74204,0.7822754,0.6123337,0.6973045468330383,0.7209,2,0.8020150661468506,0.5958040952682495,0.69890958070755,0.72054,0.8947548270225525,0.6878167986869812,0.7912858128547668,0.70475,20,3,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
72,1,0.83338,0.75375766,0.034621463761329636,0.6692,1.5300237,0.07383129601776599,0.83282,0.7417054,0.07052805475056173,0.6682,1.5887058,0.17711394017934795,0.19184779,0.15587065,0.17385920882225037,0.91202,0.6493226,0.42253906,0.535930871963501,0.7927,2,0.3106537312269211,0.25214459002017975,0.2813991606235504,0.88792,0.7774311900138855,0.5190196633338928,0.6482254266738892,0.76885,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 4.0]","[0, 1]",0.0,300
73,2,0.83508,0.7470323,0.033143585786223395,0.6742,1.5122073,0.06699959358870985,0.8315,0.74144953,0.07111024867951873,0.6726,1.5765922,0.17376007607579233,0.19292209,0.1596294,0.17627574503421783,0.90924,0.64141434,0.41268334,0.5270488262176514,0.7916,2,0.28270719945430756,0.2261057198047638,0.2544064596295357,0.8938900000000001,0.7438074946403503,0.4884891211986542,0.6161482930183411,0.77235,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 4.0]","[0, 1]",0.0,300
74,0,0.83504,0.7469167,0.03454814041674138,0.6752,1.4871602,0.06932152336537836,0.83364,0.7378404,0.07065991109132767,0.6714,1.5701847,0.17471560612916945,0.19162375,0.15606906,0.17384639382362366,0.91204,0.64002126,0.41492745,0.5274743437767029,0.7948,2,0.2791524976491928,0.2287444770336151,0.25394848734140396,0.89408,0.7298685014247894,0.4869720935821533,0.6084203124046326,0.7766500000000001,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 4.0]","[0, 1]",0.0,300
75,1,0.81072,1.0896498,0.11395070524215699,0.6267,2.175074,0.22802309853136543,0.82334,0.96205986,0.10149183129549029,0.6589,1.8504219,0.20452371121346946,0.19489127,0.19701263,0.19595195353031158,0.90682,0.81010157,0.7653559,0.7877287268638611,0.7367,2,0.7710258364677429,0.7570508718490601,0.7640383541584015,0.8288800000000001,1.4609458446502686,1.3570988774299622,1.4090223908424377,0.6718,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 4.0]","[0, 1]",0.0,300
76,2,0.8085,1.1188873,0.11761602241098879,0.6204,2.2606106,0.23338076016306877,0.82014,0.98335564,0.10419599514544009,0.6568,1.9007291,0.20650157194137575,0.19617033,0.20156847,0.19886940717697144,0.90652,0.8123423,0.76782453,0.7900834083557129,0.7383,2,0.7734223902225494,0.7594475746154785,0.7664349973201752,0.8288,1.4666243195533752,1.3611018657684326,1.4138631224632263,0.67395,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 4.0]","[0, 1]",0.0,300
77,0,0.81048,1.1112453,0.11544081339836121,0.6259,2.2109873,0.23277941337823865,0.82222,0.97784024,0.10437114008665083,0.6634,1.8705555,0.20264648089706902,0.18859868,0.18940994,0.1890043020248413,0.90916,0.81884277,0.76900554,0.7939241528511047,0.7416,2,0.760995626449585,0.7644468545913696,0.7627212405204773,0.83043,1.448776364326477,1.38455069065094,1.4166635274887085,0.6724000000000001,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 4.0]","[0, 1]",0.0,300
78,1,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.83446,0.6990679,0.06195086023926736,0.6765,1.5177196,0.16234825459122662,0.17145802,0.13748002,0.15446901321411133,0.91766,0.5425187,0.3267688,0.4346437454223633,0.8144,2,0.16960091143846512,0.1357879787683487,0.1526944413781166,0.91774,0.5467873513698578,0.3293703496456146,0.4380788505077362,0.8141,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 4.0]","[0, 1]",0.0,300
79,2,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.8355,0.69531167,0.06119265980720521,0.6717,1.5210326,0.16818180206120012,0.16860631,0.13466132,0.15163381397724152,0.9192,0.55034876,0.33003482,0.4401918053627014,0.8148,2,0.17102676630020142,0.1371973305940628,0.1541120409965515,0.9169700000000001,0.5428723096847534,0.32773733139038086,0.43530482053756714,0.8139000000000001,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 4.0]","[0, 1]",0.0,300
80,0,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.83422,0.69912237,0.062336356433629996,0.6697,1.5149449,0.16846393191814427,0.17059551,0.13691464,0.1537550687789917,0.91628,0.54322594,0.32870588,0.435965895652771,0.8134,2,0.17003216594457626,0.13607066869735718,0.15305141359567642,0.9184300000000001,0.5464337170124054,0.3284018039703369,0.43741777539253235,0.8146,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 4.0]","[0, 1]",0.0,300
81,1,0.99996,0.0027272715,0.002634923009872436,0.6692,1.5300237,0.07383129601776599,0.99996,0.0037187717,0.0035604254603385926,0.6323,1.7834637,0.1890379676699638,0.008249319,0.011055853,0.009652586653828621,0.99992,1.0809674,0.9438865,1.0124269723892212,0.6981,2,0.008459523785859346,0.010948584880679846,0.009704054333269596,0.99992,1.0828704237937927,0.9423581063747406,1.0126143097877502,0.6995,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
82,2,0.99996,0.0027733191,0.00267279931306839,0.6742,1.5122073,0.06699959358870985,0.99996,0.0035859055,0.0034825270271301267,0.6323,1.7807009,0.1872620405703783,0.008450209,0.010775372,0.009612791240215302,0.99992,1.0579681,0.9098046,0.9838863611221313,0.7026,2,0.008702187798917294,0.011205757968127728,0.00995397288352251,0.99992,1.0767646431922913,0.9349772930145264,1.0058709681034088,0.6958500000000001,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
83,0,0.99996,0.0027746954,0.0026843271827697752,0.6752,1.4871602,0.06932152336537836,0.99996,0.0036160764,0.0035060019111633296,0.6274,1.8093486,0.19345296121239663,0.008259428,0.010627345,0.00944338645786047,1.0,1.0665513,0.92721,0.9968806505203247,0.6989,2,0.008685220964252949,0.011186100076884031,0.009935660287737846,1.0,1.0584135055541992,0.9282774925231934,0.9933454990386963,0.6990000000000001,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
84,1,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.98628,0.10740436,0.06704070209741593,0.6042,1.6814821,0.15268449651002886,0.12389218,0.17759815,0.15074516832828522,0.9866,1.0296303,0.8964628,0.9630465507507324,0.6681,2,0.12194834277033806,0.17375916242599487,0.14785375446081161,0.98746,1.031461238861084,0.8828975558280945,0.9571793973445892,0.6775,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
85,2,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.98672,0.108089335,0.06811996425151824,0.6072,1.6707654,0.15079076111912726,0.12281225,0.17762576,0.15021900832653046,0.98692,1.0403697,0.8931172,0.9667434692382812,0.6778,2,0.12248830869793892,0.17374535650014877,0.148116834461689,0.9873000000000001,1.0260915160179138,0.8845703601837158,0.9553309381008148,0.67265,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
86,0,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.98756,0.103600964,0.06622788067817688,0.6108,1.6477648,0.1490955909371376,0.12108444,0.16989256,0.14548850059509277,0.988,1.0225527,0.8726779,0.9476153254508972,0.6772,2,0.12335221469402313,0.17761195451021194,0.15048208832740784,0.9867600000000001,1.0350000262260437,0.89478999376297,0.9648950099945068,0.6729499999999999,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
87,1,0.99996,0.0030062308,0.0028245759105682373,0.6267,2.175074,0.22802309853136543,0.99996,0.0036374035,0.0034580816411972056,0.619,1.8704082,0.20389676916599273,0.010060776,0.015226581,0.012643678113818169,1.0,1.3652737,1.7075852,1.5364294052124023,0.64,2,0.012323648668825626,0.0166008984670043,0.014462273567914963,0.99992,1.3735349774360657,1.7012571096420288,1.5373960137367249,0.64325,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
88,2,0.99992,0.0028398437,0.002621054089069367,0.6204,2.2606106,0.23338076016306877,0.99996,0.0035512324,0.0034404018139839163,0.6291,1.8023428,0.19558976552486423,0.0094443485,0.014657131,0.012050740420818329,0.99988,1.3385828,1.637376,1.4879794120788574,0.6561,2,0.01131592271849513,0.016812884248793125,0.014064403716474771,0.9999199999999999,1.3793815970420837,1.7085920572280884,1.5439867973327637,0.6423,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
89,0,0.99996,0.0026769629,0.0025017206311225898,0.6259,2.2109873,0.23277941337823865,0.99996,0.0036797083,0.0034854870963096623,0.6266,1.8102918,0.1924857231795788,0.009366183,0.015173362,0.012269772589206696,1.0,1.3549025,1.7130075,1.5339549779891968,0.6421,2,0.01088533690199256,0.01700324285775423,0.013944290112704039,0.99996,1.39057856798172,1.7289319038391113,1.5597552061080933,0.6433,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
90,1,0.99996,0.0027670197,0.002683422288894654,0.686,1.3527772,0.03967845411449671,0.99996,0.0036558502,0.003506403899192811,0.6308,1.8029779,0.1911589852899313,0.007729149,0.009594244,0.008661696687340736,0.99992,1.0115842,0.79107594,0.9013300538063049,0.7082,2,0.007712029851973057,0.009847721550613642,0.008779875934123993,1.0,0.991746723651886,0.7720939218997955,0.8819203078746796,0.7184,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
91,2,0.99996,0.0027670197,0.002683422288894654,0.686,1.3527772,0.03967845411449671,0.99996,0.0036252372,0.0035142625236511227,0.6271,1.8308256,0.1923747847795486,0.007759043,0.009442731,0.008600886911153793,1.0,1.0066758,0.79727,0.9019728899002075,0.7144,2,0.007697082823142409,0.009923478122800589,0.008810280822217464,0.99996,0.9942008852958679,0.7689968943595886,0.8815988898277283,0.7153,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
92,0,0.99996,0.0027670197,0.002683422288894654,0.686,1.3527772,0.03967845411449671,0.99996,0.0040352307,0.003862372653484344,0.6417,1.7574304,0.17981766259074217,0.0076650167,0.010252712,0.008958864957094193,1.0,0.9768176,0.74691784,0.8618677258491516,0.7224,2,0.007744095986708999,0.009518487378954887,0.008631291799247265,0.99996,1.0091300010681152,0.7941729724407196,0.9016514718532562,0.7113,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
93,1,0.98056,0.077414475,0.02994069123744965,0.5726,2.4450474,0.25259657832384114,0.98052,0.11802735,0.0635622523367405,0.6007,1.7404602,0.1610642852514982,0.16579984,0.32840833,0.24710407853126526,0.96992,1.4937533,2.0274396,1.760596513748169,0.5854,2,0.22336579114198685,0.4099249392747879,0.3166453540325165,0.96516,1.6048385500907898,2.1737483739852905,1.8892934918403625,0.56955,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
94,2,0.9814,0.07740235,0.031294648694992065,0.5676,2.4386876,0.2561332862883806,0.98,0.12341319,0.06495461990237235,0.5965,1.7259885,0.16531185876429086,0.16537586,0.32983324,0.24760454893112183,0.96988,1.5095347,2.027199,1.768366813659668,0.5858,2,0.2219325378537178,0.40086978673934937,0.3114011585712433,0.96638,1.6313908100128174,2.180544376373291,1.9059675931930542,0.5747,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
95,0,0.98256,0.073296845,0.02948225741147996,0.5727,2.4651268,0.25629562162160874,0.98168,0.11600241,0.06304638575077057,0.593,1.7648815,0.1703312310487032,0.16319467,0.3289781,0.24608638882637024,0.97208,1.5180744,2.0824368,1.800255537033081,0.5885,2,0.2194792926311493,0.41509756445884705,0.31728842854499817,0.9661200000000001,1.607836365699768,2.208525061607361,1.9081807136535645,0.57455,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
96,1,0.99832,0.05882456,0.049704319643974294,0.6361,1.5722752,0.05760286084711553,0.98644,0.10377227,0.06484416296720504,0.6019,1.6994176,0.16002558638155465,0.13158588,0.200062,0.16582393646240234,0.98636,1.1590041,1.1153684,1.1371862888336182,0.6481,2,0.1455168053507805,0.22825099527835846,0.18688390403985977,0.9851,1.1609417796134949,1.1469573974609375,1.1539496183395386,0.644,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
97,2,0.99868,0.062065978,0.05277583804130554,0.6382,1.5697354,0.053196485662460324,0.98524,0.10910124,0.06677610818147657,0.6016,1.6849772,0.15634981352090835,0.13500488,0.2057456,0.17037522792816162,0.9854,1.1657672,1.1149995,1.1403833627700806,0.6473,2,0.14470934867858887,0.21551913022994995,0.1801142394542694,0.98582,1.1813207268714905,1.1263759136199951,1.1538482904434204,0.639,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
98,0,0.99816,0.0626936,0.05257880465030669,0.6377,1.5806738,0.051187347200512885,0.9852,0.110707745,0.0669608411192894,0.5972,1.694637,0.15926985645890232,0.13871737,0.21081391,0.17476564645767212,0.98516,1.1592176,1.1113433,1.1352803707122803,0.6457,2,0.14647295325994492,0.21408523619174957,0.18027909845113754,0.98544,1.1854181289672852,1.1243382096290588,1.1548781394958496,0.6468,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
99,1,0.6668,1.5047879,0.07194072962403299,0.6692,1.5300237,0.07383129601776599,0.6734,1.2378389,0.08413814424335957,0.6413,1.3346022,0.06959362259209155,0.1866983,0.22738244,0.20704036951065063,0.88004,0.47636786,0.7119298,0.5941488146781921,0.7522,2,0.40773382782936096,0.4691189080476761,0.4384263753890991,0.79226,0.5245530903339386,0.7842091619968414,0.6543811559677124,0.74065,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
100,2,0.6702,1.491291,0.06889199554085731,0.6742,1.5122073,0.06699959358870985,0.67716,1.2268212,0.0801324368095398,0.6446,1.3322264,0.06639432178437711,0.18708916,0.2268251,0.2069571316242218,0.8796,0.46708623,0.7016762,0.5843812227249146,0.7562,3,0.31841056048870087,0.38013477126757306,0.3492726683616638,0.8229066666666667,0.49180954694747925,0.7446346680323283,0.6182220975557963,0.7475333333333334,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
101,0,0.67012,1.4910587,0.07172271175861357,0.6752,1.4871602,0.06932152336537836,0.67604,1.2299194,0.08525571587145328,0.644,1.3241848,0.06898044149875641,0.18550183,0.22254537,0.2040235996246338,0.88284,0.46519062,0.70135987,0.5832752585411072,0.7562,3,0.31580304106076557,0.38754889369010925,0.35167596737543744,0.82372,0.4929581383864085,0.7581957976023356,0.6255769729614258,0.7498666666666667,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
102,1,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.66512,1.212326,0.008350127866864196,0.6208,1.3631649,0.02120773745924234,0.28375426,0.38304394,0.33339911699295044,0.83884,0.46106032,0.66815686,0.5646085739135742,0.7334,2,0.2826707512140274,0.38441111147403717,0.3335409313440323,0.8371200000000001,0.4565805643796921,0.6634044051170349,0.5599924921989441,0.7371,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
103,2,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.66272,1.2124829,0.009293599355220793,0.6197,1.356315,0.023512354174256324,0.28178343,0.38202474,0.3319040834903717,0.8376,0.45486993,0.66362554,0.5592477321624756,0.738,2,0.28365616500377655,0.38492071628570557,0.33428844809532166,0.83774,0.45967575907707214,0.6656700670719147,0.5626729130744934,0.7348,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
104,0,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.663,1.2143753,0.009727249086499202,0.619,1.3599147,0.022165445935726166,0.28355807,0.3867975,0.33517777919769287,0.83664,0.4582912,0.6631833,0.5607372522354126,0.7362,2,0.2827688455581665,0.38253434002399445,0.33265160024166107,0.83822,0.4579651206731796,0.6658912003040314,0.5619281530380249,0.7357,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
105,1,0.62148,2.1762934,0.23052202504515654,0.6267,2.175074,0.22802309853136543,0.63988,1.5741625,0.1822275506114959,0.621,1.501247,0.11653095795065165,0.22263218,0.30672,0.2646760940551758,0.86548,0.75323254,1.37462,1.0639262199401855,0.6871,2,1.1543110609054565,1.5882983803749084,1.3713047504425049,0.65066,0.9936837553977966,1.8114671111106873,1.4025753736495972,0.6446000000000001,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
106,2,0.61708,2.2349346,0.2376566658675671,0.6204,2.2606106,0.23338076016306877,0.63664,1.5768763,0.18250016687989232,0.6165,1.5100533,0.11958131140321496,0.22473045,0.31900394,0.27186718583106995,0.86516,0.76425374,1.3866873,1.0754704475402832,0.6819,2,1.165692687034607,1.5967145562171936,1.3812036514282227,0.64982,1.0074853301048279,1.8213559985160828,1.4144206643104553,0.64235,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
107,0,0.621,2.2198138,0.23341836214184758,0.6259,2.2109873,0.23277941337823865,0.63752,1.579521,0.18435464092135426,0.6204,1.4989022,0.11570238729268312,0.21853767,0.3079704,0.2632540464401245,0.86504,0.7611501,1.4031253,1.0821377038955688,0.6868,2,1.1476302742958069,1.6107852458953857,1.3792077898979187,0.65114,1.0074052214622498,1.8427521586418152,1.4250786900520325,0.6432500000000001,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
108,1,0.6668,1.5047879,0.07194072962403299,0.6692,1.5300237,0.07383129601776599,0.68588,1.1631688,0.05974484428167342,0.651,1.2864053,0.05210171524882317,0.24514729,0.3280601,0.2866036891937256,0.84524,0.45917168,0.7199752,0.5895734429359436,0.7604,2,0.40773382782936096,0.4691189080476761,0.4384263753890991,0.79226,0.5245530903339386,0.7842091619968414,0.6543811559677124,0.74065,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
109,2,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.68764,1.1609857,0.05871909891724585,0.6442,1.2881823,0.06148809421211481,0.1584075,0.18233001,0.1703687608242035,0.89572,0.3745732,0.5240544,0.44931381940841675,0.7747,1,0.15787115693092346,0.18556632101535797,0.1717187464237213,0.8944,0.37239134311676025,0.5231115818023682,0.4477514624595642,0.7807,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
110,0,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.6854,1.1647886,0.05962814944922925,0.651,1.281879,0.05492423972338438,0.15787116,0.18556632,0.1717187464237213,0.8944,0.37239134,0.5231116,0.4477514624595642,0.7807,1,0.15840749442577362,0.18233001232147217,0.1703687608242035,0.89572,0.3745732009410858,0.5240544080734253,0.44931381940841675,0.7747,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
111,1,0.56644,2.460182,0.25775001445055007,0.5726,2.4450474,0.25259657832384114,0.60276,1.5784765,0.13416893010497088,0.5741,1.6549335,0.10505665982067586,0.4374896,0.7631364,0.6003130078315735,0.78588,0.9662358,1.7975861,1.3819109201431274,0.6218,2,1.32329523563385,2.11820912361145,1.7207521796226501,0.58258,1.265842080116272,2.369688034057617,1.8177651166915894,0.5708500000000001,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
112,2,0.56812,2.4416656,0.25511513689875603,0.5676,2.4386876,0.2561332862883806,0.60536,1.5636053,0.12860579638898373,0.5779,1.6417234,0.09993741744905708,0.43794885,0.7735514,0.6057501435279846,0.7834,0.97725284,1.8258232,1.4015380144119263,0.6172,2,1.3274623155593872,2.11689293384552,1.7221776247024536,0.5808800000000001,1.2918497920036316,2.38737416267395,1.8396119475364685,0.5727,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
113,0,0.56756,2.4554756,0.2552420346844196,0.5727,2.4651268,0.25629562162160874,0.5994,1.5950786,0.13649886907160283,0.5766,1.6404271,0.10340066396147014,0.42810097,0.75771946,0.5929102301597595,0.78496,0.97968245,1.8259892,1.4028358459472656,0.6185,2,1.3311233520507812,2.130479335784912,1.7308013439178467,0.57974,1.2773454189300537,2.4174249172210693,1.8473851680755615,0.57155,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
114,1,0.64224,1.5615917,0.046777345458269115,0.6361,1.5722752,0.05760286084711553,0.6566,1.2555299,0.02431418358027936,0.6117,1.4103031,0.03873224672973155,0.34057468,0.4920034,0.4162890315055847,0.81504,0.5860603,0.90802586,0.7470430731773376,0.7077,2,0.5229686200618744,0.7357145845890045,0.6293416023254395,0.74134,0.6484370529651642,1.0244596600532532,0.8364483714103699,0.687,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
115,2,0.64196,1.5639633,0.04680465687870978,0.6382,1.5697354,0.053196485662460324,0.6532,1.2663281,0.023274731354713432,0.6133,1.4011906,0.03424682684540749,0.34400392,0.50263155,0.42331773042678833,0.81288,0.5867614,0.909467,0.7481142282485962,0.7,2,0.4836968928575516,0.6619799733161926,0.5728384256362915,0.75926,0.6333535015583038,0.9693659543991089,0.8013597130775452,0.68855,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
116,0,0.63584,1.581709,0.04874107697248457,0.6377,1.5806738,0.051187347200512885,0.64972,1.280757,0.025528451464772218,0.6106,1.4070307,0.03653185856193305,0.34278673,0.4953373,0.4190620183944702,0.81212,0.5841039,0.89485127,0.7394775748252869,0.7025,2,0.48661769926548004,0.6601368188858032,0.573377251625061,0.7582800000000001,0.6334620118141174,0.9701744019985199,0.8018181920051575,0.68735,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
117,1,0.83338,0.75375766,0.034621463761329636,0.6692,1.5300237,0.07383129601776599,0.83586,0.6469194,0.04091969648718835,0.6699,1.3129493,0.10405873541533947,0.11956727,0.14999485,0.13478106260299683,0.93326,0.55097735,0.6021195,0.5765484571456909,0.7624,2,0.23368733376264572,0.2662235349416733,0.2499554306268692,0.89388,0.5960529446601868,0.6564323902130127,0.6262426674365997,0.75175,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[1.0, 1.0]","[0, 1]",0.0,300
118,2,0.83508,0.7470323,0.033143585786223395,0.6742,1.5122073,0.06699959358870985,0.837,0.6430166,0.04086849329233167,0.6694,1.2923561,0.1038045945584774,0.12020611,0.14737797,0.13379204273223877,0.93144,0.5414555,0.59075505,0.5661052465438843,0.7573,2,0.20638787746429443,0.23839876800775528,0.22239331901073456,0.90158,0.580800324678421,0.6354322731494904,0.6081162989139557,0.7508999999999999,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[1.0, 1.0]","[0, 1]",0.0,300
119,0,0.83504,0.7469167,0.03454814041674138,0.6752,1.4871602,0.06932152336537836,0.83668,0.6391999,0.041650636064410225,0.6696,1.2956191,0.10685395092219115,0.11836857,0.14735329,0.13286092877388,0.93398,0.53593147,0.58399785,0.559964656829834,0.7653,2,0.20449748635292053,0.24050142616033554,0.22249944508075714,0.90156,0.57463139295578,0.6377779841423035,0.6062046885490417,0.7554000000000001,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[1.0, 1.0]","[0, 1]",0.0,300
120,1,0.81072,1.0896498,0.11395070524215699,0.6267,2.175074,0.22802309853136543,0.81954,0.8145321,0.0869428711551428,0.6599,1.4240069,0.1332496796965599,0.13099477,0.19109163,0.1610431969165802,0.92846,0.782388,1.1277193,0.9550536274909973,0.7054,2,0.6168889701366425,0.8256804943084717,0.7212847173213959,0.8255399999999999,1.0324912667274475,1.4852973222732544,1.2588942646980286,0.6696,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[1.0, 1.0]","[0, 1]",0.0,300
121,2,0.8085,1.1188873,0.11761602241098879,0.6204,2.2606106,0.23338076016306877,0.81742,0.820799,0.08860190472304821,0.6614,1.4283022,0.13096941950023175,0.1325634,0.19916455,0.1658639758825302,0.92974,0.7857037,1.1390343,0.9623689651489258,0.7033,2,0.624924510717392,0.8306623101234436,0.727793425321579,0.8248,1.0434285998344421,1.4911324977874756,1.2672805190086365,0.66875,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[1.0, 1.0]","[0, 1]",0.0,300
122,0,0.81048,1.1112453,0.11544081339836121,0.6259,2.2109873,0.23277941337823865,0.81856,0.82836986,0.09061914906144139,0.6611,1.4193794,0.13438329875171182,0.12857717,0.1875552,0.15806618332862854,0.92978,0.7926917,1.1288093,0.9607505202293396,0.709,2,0.6130211055278778,0.8427344858646393,0.7278777956962585,0.82538,1.0385940670967102,1.5111256837844849,1.2748598456382751,0.6673,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[1.0, 1.0]","[0, 1]",0.0,300
123,1,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.84094,0.60863966,0.030857823886871347,0.6679,1.2737422,0.1003897291839123,0.10532217,0.12558424,0.11545320600271225,0.93962,0.4466591,0.44886377,0.4477614164352417,0.7821,2,0.10476610064506531,0.1243671365082264,0.114566620439291,0.94048,0.4441751688718796,0.45013320446014404,0.4471541792154312,0.7836000000000001,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[1.0, 1.0]","[0, 1]",0.0,300
124,2,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.8403,0.6126654,0.0317253087234497,0.6727,1.2629397,0.09500296270996335,0.10508995,0.123678155,0.11438405513763428,0.94088,0.44661766,0.44830596,0.4474618136882782,0.7851,2,0.10488221049308777,0.1253201812505722,0.11510119587182999,0.9398500000000001,0.444195881485939,0.4504121094942093,0.44730398058891296,0.7821,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[1.0, 1.0]","[0, 1]",0.0,300
125,0,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.84092,0.6072052,0.030397375895977023,0.6774,1.261938,0.08779880067408084,0.10444225,0.12505612,0.11474918574094772,0.94008,0.44173267,0.45196044,0.44684654474258423,0.7821,2,0.10520605742931366,0.12463119998574257,0.11491863057017326,0.94025,0.4466383755207062,0.4485848695039749,0.44761161506175995,0.7836000000000001,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[1.0, 1.0]","[0, 1]",0.0,300
126,1,0.99996,0.0027272715,0.002634923009872436,0.6692,1.5300237,0.07383129601776599,0.9924,0.031667143,0.01122015818119049,0.66,1.7355388,0.19481609252095225,0.030603804,0.08140666,0.05600523203611374,0.99244,0.76440024,0.47207382,0.6182370185852051,0.7783,1,0.03469117358326912,0.09591081738471985,0.06530099362134933,0.99128,0.8834606409072876,0.5507319569587708,0.7170963287353516,0.7627,56,3,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
127,0,0.99996,0.0027746954,0.0026843271827697752,0.6752,1.4871602,0.06932152336537836,0.99124,0.033998415,0.010489492354393002,0.6664,1.7087457,0.18979463621377946,0.032893766,0.0859165,0.0594051331281662,0.9912,0.74857014,0.45609346,0.602331817150116,0.7834,1,0.03256160020828247,0.08981608599424362,0.061188843101263046,0.99236,0.8799505829811096,0.5607056617736816,0.7203280925750732,0.7568,56,3,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
128,1,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.79996,0.6262254,0.026124314900636658,0.6288,1.5437655,0.15163073695898058,0.49656418,0.7121919,0.6043780446052551,0.8006,0.6915911,0.4473831,0.5694870948791504,0.7551,2,0.5022376775741577,0.7161271870136261,0.6091824471950531,0.79948,0.6981944441795349,0.4503428190946579,0.5742686092853546,0.7523500000000001,20,5,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
129,2,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.80016,0.62999177,0.026188103123903274,0.6256,1.5623701,0.1562672214359045,0.5001711,0.7114458,0.6058084964752197,0.8008,0.696108,0.44530004,0.5707039833068848,0.751,2,0.5004342049360275,0.7165002226829529,0.6084672212600708,0.79938,0.695935994386673,0.4513843506574631,0.5736601650714874,0.7544,20,5,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
130,0,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.79752,0.6356917,0.02771693184733392,0.6252,1.5806564,0.15629150794744492,0.50430423,0.72080857,0.6125563979148865,0.79816,0.7002809,0.4553856,0.5778332352638245,0.7537,2,0.49836765229701996,0.7118188440799713,0.6050932705402374,0.8007,0.6938495337963104,0.4463415741920471,0.5700955390930176,0.75305,20,5,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
131,1,0.99996,0.0030062308,0.0028245759105682373,0.6267,2.175074,0.22802309853136543,0.99136,0.030502314,0.008481274304389962,0.6476,2.0270145,0.22339442820250982,0.030254865,0.08242412,0.05633949115872383,0.99132,0.9552744,0.85448927,0.9048818349838257,0.727,1,0.03923753648996353,0.12644317746162415,0.08284035325050354,0.99196,1.5837836265563965,1.4342255592346191,1.5090045928955078,0.6606,56,1,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
132,0,0.99996,0.0026769629,0.0025017206311225898,0.6259,2.2109873,0.23277941337823865,0.99192,0.030843401,0.008685600044727326,0.651,2.0156643,0.21812172315716744,0.030547583,0.08682299,0.05868528410792351,0.99188,0.92429787,0.8527281,0.8885129690170288,0.7312,1,0.0374913215637207,0.12833353877067566,0.08291243016719818,0.9914,1.5681657791137695,1.4340828657150269,1.501124382019043,0.671,56,1,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
133,1,0.99996,0.0027670197,0.002683422288894654,0.686,1.3527772,0.03967845411449671,0.99324,0.031927243,0.013361630475521085,0.6652,1.6342912,0.18106847294867037,0.03003522,0.07849341,0.054264314472675323,0.99328,0.646397,0.36643016,0.5064135789871216,0.8041,1,0.03150658681988716,0.08456972986459732,0.05803816020488739,0.99224,0.6554533839225769,0.37820616364479065,0.516829788684845,0.7982,56,5,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
134,0,0.99996,0.0027670197,0.002683422288894654,0.686,1.3527772,0.03967845411449671,0.9922,0.03348393,0.013436823015213019,0.6648,1.6534746,0.18352378370165823,0.031506587,0.08456973,0.05803816020488739,0.99224,0.6554534,0.37820616,0.516829788684845,0.7982,1,0.030035220086574554,0.07849340885877609,0.054264314472675323,0.99328,0.6463969945907593,0.3664301633834839,0.5064135789871216,0.8041,56,5,56,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
135,1,0.98056,0.077414475,0.02994069123744965,0.5726,2.4450474,0.25259657832384114,0.79892,0.67156446,0.06322405548572539,0.6037,2.019984,0.2131676189363003,0.57983017,0.94986135,0.7648457288742065,0.8014,1.1488826,1.1580024,1.1534425020217896,0.6559,2,0.6758332848548889,1.2902857065200806,0.9830594658851624,0.7993399999999999,1.8378171920776367,1.8476274609565735,1.8427223563194275,0.5931,20,1,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
136,2,0.9814,0.07740235,0.031294648694992065,0.5676,2.4386876,0.2561332862883806,0.79948,0.674339,0.06170624070286751,0.6048,2.0099797,0.2144303782582283,0.5759881,0.94524443,0.7606163024902344,0.80168,1.1746387,1.1560773,1.165358066558838,0.6579,2,0.673233836889267,1.267516016960144,0.9703749418258667,0.79898,1.8801849484443665,1.8553338646888733,1.8677594065666199,0.5944,20,1,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
137,0,0.98256,0.073296845,0.02948225741147996,0.5727,2.4651268,0.25629562162160874,0.80396,0.6538201,0.059401776208877564,0.6016,2.01181,0.2171022518843412,0.5672907,0.9385698,0.7529302835464478,0.80572,1.1534672,1.1638883,1.1586778163909912,0.6607,2,0.6895510256290436,1.308858036994934,0.9992045164108276,0.79584,1.8365240097045898,1.8831622004508972,1.8598430752754211,0.59595,20,1,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
138,1,0.99832,0.05882456,0.049704319643974294,0.6361,1.5722752,0.05760286084711553,0.8,0.63448346,0.03891120633006095,0.6243,1.628959,0.17095322696566584,0.52236384,0.7792821,0.6508229970932007,0.8012,0.82953984,0.5884754,0.7090076208114624,0.7283,2,0.5421406030654907,0.8580283522605896,0.7000844776630402,0.8009999999999999,0.9441549777984619,0.6969284415245056,0.8205417394638062,0.70605,20,3,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
139,2,0.99868,0.062065978,0.05277583804130554,0.6382,1.5697354,0.053196485662460324,0.80036,0.6392485,0.03411667580366136,0.6206,1.6265332,0.16894503459334376,0.5205217,0.7708319,0.6456767916679382,0.80104,0.8305242,0.58006084,0.7052925229072571,0.7262,2,0.5318164825439453,0.8189229369163513,0.6753697097301483,0.80034,0.9357440769672394,0.6639180481433868,0.7998310625553131,0.70845,20,3,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
140,0,0.99816,0.0626936,0.05257880465030669,0.6377,1.5806738,0.051187347200512885,0.79924,0.63305324,0.034481281461715696,0.6252,1.6190681,0.1639539573580027,0.5157112,0.7690767,0.642393946647644,0.80036,0.82309395,0.57854795,0.7008209228515625,0.7288,2,0.5364311635494232,0.8186169564723969,0.6775240898132324,0.8010999999999999,0.9394447803497314,0.6587568521499634,0.7991008162498474,0.7141,20,3,20,cifar100,"crop,horizontal_flip",[],8.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
141,1,0.99996,0.0027769867,0.0026878804850578317,0.6684,1.5213752,0.07541868975460528,0.99996,0.0024516636,0.0023328966665267957,0.6363,1.8497791,0.19499341086745262,0.009375411,0.007844554,0.008609982207417488,0.99992,1.171582,0.94804627,1.0598140954971313,0.7037,2,0.009773585945367813,0.008479367010295391,0.009126476477831602,0.99996,1.195736050605774,1.0025513768196106,1.0991436839103699,0.69295,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
142,2,0.99996,0.0027272715,0.002634932448863983,0.6692,1.5300237,0.07383129304349421,0.99996,0.002572364,0.0024756745100021366,0.6226,1.9575336,0.2046082119703293,0.009382766,0.008312594,0.008847679942846298,0.99992,1.1994925,1.008724,1.104108214378357,0.6901,2,0.009401112329214811,0.008222579024732113,0.008811845909804106,1.0,1.1948969960212708,0.9758999347686768,1.0853984355926514,0.69485,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
143,0,0.99996,0.0027272715,0.002634932448863983,0.6692,1.5300237,0.07383129304349421,0.99996,0.002518546,0.002399276390075684,0.6243,1.9301559,0.20577211807370185,0.009460571,0.00844261,0.008951590396463871,1.0,1.2115444,1.0016676,1.1066060066223145,0.6906,2,0.00936220958828926,0.00815757131204009,0.00875989068299532,0.99996,1.1888710260391235,0.9794281125068665,1.0841495394706726,0.6946000000000001,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
144,1,0.99924,0.059276313,0.05235123907089233,0.6593,1.3940036,0.02677831055819989,0.99412,0.061302193,0.04379235659837723,0.602,1.8622942,0.18892695100307463,0.14544441,0.12424274,0.13484357297420502,0.99408,1.3266155,0.97755235,1.1520838737487793,0.6601,2,0.14677640050649643,0.1259320229291916,0.1363542079925537,0.99358,1.3314037919044495,1.002463936805725,1.1669338941574097,0.6586000000000001,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
145,2,0.99924,0.059276313,0.05235123609304427,0.6593,1.3940036,0.02677831204533578,0.99372,0.06258562,0.0441695755314827,0.594,1.9131178,0.19379671911597252,0.14723152,0.12768844,0.13745997846126556,0.99388,1.3366634,1.0031594,1.1699113845825195,0.662,2,0.14588285237550735,0.12420917302370071,0.13504601269960403,0.99368,1.3263798356056213,0.9896604716777802,1.1580201387405396,0.6576500000000001,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
146,0,0.99924,0.059276313,0.05235124094486235,0.6593,1.3940036,0.02677831204533578,0.99336,0.062134873,0.043481846032142654,0.5914,1.9299054,0.19636160750091075,0.1463213,0.12417561,0.13524845242500305,0.99328,1.3261443,1.0017686,1.1639564037322998,0.6552,2,0.14633796364068985,0.12596558779478073,0.1361517757177353,0.99398,1.3316394090652466,0.9903558790683746,1.1609976291656494,0.66105,20,5,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
147,1,0.99984,0.0027198363,0.0023460519909858733,0.6168,2.2668326,0.23693558780848983,0.99996,0.0024806736,0.002337967832088471,0.6279,1.9205664,0.20493068556785585,0.010599157,0.011422597,0.01101087685674429,0.99988,1.4898247,1.709532,1.5996782779693604,0.6449,2,0.010974717792123556,0.012269203085452318,0.011621960438787937,0.99986,1.5245022773742676,1.7381938695907593,1.6313481330871582,0.6431,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
148,2,0.99984,0.0027198363,0.0023460519909858733,0.6168,2.2668326,0.23693558780848983,0.99992,0.0024423576,0.0022760442733764665,0.6295,1.9453193,0.20560896887183194,0.010494288,0.011308859,0.010901574045419693,0.99984,1.5319481,1.7074445,1.6196963787078857,0.6486,2,0.011027152184396982,0.012326071970164776,0.011676611844450235,0.99988,1.5034405589103699,1.7392376065254211,1.6213390827178955,0.64125,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
149,0,0.99996,0.0030062308,0.0028245759105682373,0.6267,2.175074,0.22802309853136543,0.99996,0.0026567248,0.0025597493362426744,0.6181,1.9555117,0.20785664796829229,0.011522417,0.012115263,0.0118188401684165,1.0,1.4571568,1.7299016,1.593529224395752,0.6436,2,0.012846060562878847,0.01178268576040864,0.012314373161643744,0.99994,1.4561572074890137,1.6896608471870422,1.5729090571403503,0.6448,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
150,1,0.99996,0.0027670197,0.0026834379029273985,0.686,1.3527772,0.039678450389206414,0.99996,0.002539516,0.002405611426830292,0.6203,1.934868,0.2069855773895979,0.008582503,0.0070271282,0.007804815657436848,1.0,1.0987171,0.82478213,0.9617496132850647,0.7044,2,0.008769017644226551,0.007510304916650057,0.008139661513268948,0.99994,1.1007232666015625,0.7901248931884766,0.9454240798950195,0.7158,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
151,2,0.99996,0.0027670197,0.0026835672950744622,0.686,1.3527772,0.03967819062024356,0.99992,0.0026522605,0.0024342785000801104,0.6345,1.8807691,0.19859767936170103,0.008819793,0.0078049134,0.008312353864312172,0.99988,1.0956467,0.7872208,0.9414337873458862,0.7163,2,0.0086503722704947,0.007121412316337228,0.007885892409831285,1.0,1.1022584438323975,0.8089055716991425,0.9555819928646088,0.7098500000000001,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
152,0,0.99996,0.0027670197,0.002683440206050872,0.686,1.3527772,0.03967845485955477,0.99996,0.0025764066,0.0024823610305786123,0.6246,1.9268823,0.20909872012734418,0.008718243,0.007215697,0.007966970093548298,1.0,1.1057998,0.793029,0.9494143724441528,0.7153,2,0.008701147977262735,0.007416021078824997,0.00805858476087451,0.99994,1.0971819162368774,0.8060014545917511,0.9515917003154755,0.71035,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
153,1,0.98256,0.073296845,0.02948225741147996,0.5727,2.4651268,0.25629562162160874,0.99104,0.06546766,0.04198679774284363,0.5913,1.978306,0.20354798815846445,0.1935392,0.23481719,0.214178204536438,0.97676,1.827663,2.193791,2.0107269287109375,0.5741,2,0.2288338989019394,0.25894224643707275,0.24388808012008667,0.97676,1.893911600112915,2.257620692253113,2.0757662057876587,0.5697,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
154,2,0.98056,0.077414475,0.02994069123744965,0.5726,2.4450474,0.25259657832384114,0.99224,0.064530715,0.04313391551971436,0.6004,1.909139,0.191050197955966,0.19390063,0.22362229,0.20876145362854004,0.97616,1.7915976,2.1573706,1.9744840860366821,0.5754,2,0.23508957028388977,0.25918126106262207,0.24713541567325592,0.9745,1.9053766131401062,2.234936833381653,2.0701568126678467,0.56785,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
155,0,0.98404,0.06797603,0.029630246789455413,0.5771,2.472514,0.2550302068322898,0.99252,0.062870316,0.04215309634208679,0.5922,1.975402,0.20374567063152788,0.18282464,0.22642621,0.2046254277229309,0.97884,1.8026164,2.212087,2.0073516368865967,0.5768,2,0.212188720703125,0.2613574266433716,0.2367730736732483,0.97726,1.8393943905830383,2.2733997106552124,2.0563970804214478,0.5686,20,1,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
156,1,0.99816,0.0626936,0.05257866546630859,0.6377,1.5806738,0.05118734423220157,0.9936,0.06432284,0.04492312624216081,0.6006,1.8956853,0.18808607265055183,0.16137403,0.15116985,0.15627193450927734,0.99312,1.4353137,1.191514,1.3134138584136963,0.6441,2,0.16953656822443008,0.15915174782276154,0.1643441542983055,0.99132,1.4778509140014648,1.2292358875274658,1.3535434007644653,0.63275,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
157,2,0.99864,0.059960037,0.051025345537662505,0.6392,1.56444,0.05440562544167043,0.99192,0.0670106,0.04456880115747452,0.5943,1.9326594,0.19529397961199288,0.15821047,0.15682192,0.15751619637012482,0.99156,1.4601746,1.2183348,1.33925461769104,0.6385,2,0.16275782138109207,0.15883224457502365,0.16079503297805786,0.99276,1.4532492756843567,1.2319628596305847,1.3426060676574707,0.6367499999999999,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
158,0,0.9984,0.060942516,0.05141706621646881,0.6352,1.5658362,0.05780637425482274,0.9928,0.06499536,0.04460790975093842,0.5909,1.9067582,0.19607150694727904,0.15897007,0.1539005,0.1564352810382843,0.99224,1.4592012,1.2315341,1.345367670059204,0.6327,2,0.1650553047657013,0.15793098509311676,0.16149314492940903,0.9922,1.4441704750061035,1.2025150656700134,1.3233428001403809,0.6402,20,3,20,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.5,300
159,1,0.99996,0.0027272715,0.002634923009872436,0.6692,1.5300237,0.07383129601776599,0.98364,0.057334166,0.014927353804111476,0.6539,1.7343549,0.19544400170743464,0.054600336,0.15859406,0.10659720003604889,0.98368,0.721505,0.46791193,0.5947084426879883,0.7788,2,0.05723751150071621,0.17405465245246887,0.11564608290791512,0.98386,0.854720950126648,0.5538022816181183,0.7042616009712219,0.7605,56,3,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
160,2,0.99996,0.0027733191,0.00267279931306839,0.6742,1.5122073,0.06699959358870985,0.98324,0.058686964,0.014765843958854679,0.6591,1.7303531,0.19027686009407047,0.056065258,0.1601787,0.10812198370695114,0.98328,0.7376821,0.4707546,0.6042183637619019,0.7793,2,0.056258853524923325,0.16783590614795685,0.11204738169908524,0.9840599999999999,0.814095139503479,0.5271651446819305,0.670630156993866,0.7639499999999999,56,3,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
161,0,0.99996,0.0027746954,0.0026843271827697752,0.6752,1.4871602,0.06932152336537836,0.9844,0.057867642,0.015574323067665099,0.6604,1.7079824,0.1883570970356464,0.05516105,0.15576549,0.10546326637268066,0.98436,0.71599096,0.45583466,0.585912823677063,0.7826,2,0.05660729669034481,0.16888634860515594,0.11274681985378265,0.9834,0.815231204032898,0.5350719094276428,0.675151526927948,0.7622500000000001,56,3,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
162,1,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.77732,0.7070596,0.033118711121082306,0.6187,1.5691148,0.15588041968345645,0.56539035,0.8202349,0.6928126215934753,0.77792,0.6828434,0.4589916,0.5709174871444702,0.749,2,0.5605099201202393,0.8112916946411133,0.6859008073806763,0.7787,0.679649829864502,0.45071591436862946,0.5651828646659851,0.7525,20,5,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
163,2,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.77752,0.700657,0.03559206611275672,0.6225,1.5636773,0.15305951420068745,0.56099606,0.81296533,0.6869807243347168,0.77816,0.6755897,0.44852275,0.5620561838150024,0.7502,2,0.5627070665359497,0.8149264752864838,0.6888167560100555,0.77858,0.6832766830921173,0.4559503346681595,0.569613516330719,0.7519,20,5,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
164,0,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.77864,0.6986714,0.03564501874923706,0.6229,1.5606382,0.15508305520415305,0.5600238,0.80961806,0.6848208904266357,0.77924,0.68371,0.45290908,0.5683095455169678,0.7548,2,0.5631932020187378,0.816600114107132,0.6898966729640961,0.77804,0.6792165338993073,0.4537571668624878,0.5664868354797363,0.7496,20,5,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
165,1,0.99996,0.0030062308,0.0028245759105682373,0.6267,2.175074,0.22802309853136543,0.9846,0.05200662,0.01136608127832413,0.6396,2.0658028,0.22297973461151124,0.04997404,0.14808938,0.0990317091345787,0.98456,0.89563406,0.8396983,0.8676661849021912,0.7277,1,0.05618003383278847,0.2057795375585556,0.13097979128360748,0.98564,1.6006327867507935,1.4780933856964111,1.539363145828247,0.6568,56,1,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
166,0,0.99996,0.0026769629,0.0025017206311225898,0.6259,2.2109873,0.23277941337823865,0.9856,0.04893385,0.010929279861450198,0.6436,2.0480897,0.22129082482159138,0.047462806,0.1447779,0.09612035006284714,0.98556,0.8993559,0.8481209,0.8737384080886841,0.7299,1,0.057584721595048904,0.22260026633739471,0.14009249210357666,0.98464,1.5566421747207642,1.4735305309295654,1.5150864124298096,0.6627,56,1,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
167,1,0.99996,0.0027670197,0.002683422288894654,0.686,1.3527772,0.03967845411449671,0.98424,0.0578942,0.01700706720590591,0.6615,1.6388855,0.18374567462801938,0.054340586,0.15228024,0.10331041365861893,0.98428,0.6223165,0.3653985,0.4938575029373169,0.8055,2,0.056025853380560875,0.15716882795095444,0.10659733787178993,0.984,0.6163811981678009,0.35803423821926117,0.48720772564411163,0.80515,56,5,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
168,2,0.99996,0.0027670197,0.002683422288894654,0.686,1.3527772,0.03967845411449671,0.98436,0.058824062,0.01725164834976196,0.659,1.6513203,0.18602530085444452,0.055340268,0.15343955,0.10438990592956543,0.9844,0.62349707,0.3564339,0.4899654984474182,0.8066,2,0.05552601255476475,0.15658917278051376,0.10605759173631668,0.98394,0.6157909035682678,0.36251653730869293,0.489153727889061,0.8046,56,5,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
169,0,0.99996,0.0027670197,0.002683422288894654,0.686,1.3527772,0.03967845411449671,0.98356,0.06035927,0.017923043518066405,0.6605,1.6233554,0.1819646990418434,0.05671144,0.1608981,0.10880476981401443,0.9836,0.6092653,0.35963458,0.48444995284080505,0.8037,2,0.05484042689204216,0.1528598964214325,0.10385015979409218,0.98434,0.6229067742824554,0.3609161972999573,0.49191150069236755,0.8060499999999999,56,5,56,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
170,1,0.98056,0.077414475,0.02994069123744965,0.5726,2.4450474,0.25259657832384114,0.77676,0.74328756,0.06860606560111045,0.5939,2.0421169,0.21690133535563944,0.6402431,1.0985608,0.8694019317626953,0.77984,1.0964495,1.1501229,1.123286247253418,0.6534,2,0.7553794085979462,1.4938812851905823,1.124630331993103,0.7720400000000001,1.806969165802002,1.8687986135482788,1.8378838896751404,0.5908,20,1,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
171,2,0.9814,0.07740235,0.031294648694992065,0.5676,2.4386876,0.2561332862883806,0.77248,0.76042837,0.07411302149772642,0.5988,1.9970177,0.21201229276657105,0.6504884,1.1012026,0.8758454918861389,0.77524,1.1432636,1.1632655,1.1532645225524902,0.6517,2,0.7461201548576355,1.4731677770614624,1.1096439957618713,0.77412,1.8717069029808044,1.902745008468628,1.8872259259223938,0.58765,20,1,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
172,0,0.98256,0.073296845,0.02948225741147996,0.5727,2.4651268,0.25629562162160874,0.77496,0.75961393,0.07365422444343567,0.5982,2.0250468,0.21484233692288396,0.6566004,1.1122295,0.8844149112701416,0.77692,1.102629,1.1558795,1.1292542219161987,0.663,2,0.753338098526001,1.4995370507240295,1.1264376044273376,0.77186,1.7964562773704529,1.9297304153442383,1.8630933165550232,0.5906,20,1,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
173,1,0.99832,0.05882456,0.049704319643974294,0.6361,1.5722752,0.05760286084711553,0.7802,0.70182765,0.044382165154218674,0.6189,1.6557896,0.16783209389150144,0.5802771,0.8901015,0.7351893186569214,0.7814,0.80889755,0.59917796,0.7040377855300903,0.72,2,0.6156792044639587,0.9858177304267883,0.8007484674453735,0.7759199999999999,0.9492086470127106,0.7264477610588074,0.8378281891345978,0.7008,20,3,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
174,2,0.99868,0.062065978,0.05277583804130554,0.6382,1.5697354,0.053196485662460324,0.77624,0.7163659,0.046296695818901064,0.6191,1.6466634,0.1643359338223934,0.5885405,0.887114,0.7378272414207458,0.77692,0.82901007,0.6027228,0.7158664464950562,0.7153,2,0.5997708439826965,0.9395402669906616,0.7696555554866791,0.77742,0.9272215664386749,0.6811879873275757,0.8042047619819641,0.7027,20,3,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
175,0,0.99816,0.0626936,0.05257880465030669,0.6377,1.5806738,0.051187347200512885,0.77332,0.7244608,0.0480811324262619,0.6229,1.6689029,0.161562419629097,0.596098,0.9004393,0.7482686638832092,0.77424,0.82843214,0.6029797,0.715705931186676,0.7232,2,0.5980428755283356,0.9299578070640564,0.7640003263950348,0.77902,0.9232451319694519,0.6734283268451691,0.7983367443084717,0.7072499999999999,20,3,20,cifar100,"crop,horizontal_flip",[],16.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
176,1,0.99996,0.0027272715,0.002634923009872436,0.6692,1.5300237,0.07383129601776599,0.999,0.008227127,0.005262959561347957,0.6657,1.6574796,0.1901077466696501,0.009548388,0.017060302,0.013304345309734344,0.99896,0.8094795,0.510837,0.6601582765579224,0.7709,2,0.011876581236720085,0.02253551594913006,0.01720604859292507,0.99854,0.9058770537376404,0.5748127996921539,0.7403449416160583,0.7583500000000001,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
177,2,0.99996,0.0027733191,0.00267279931306839,0.6742,1.5122073,0.06699959358870985,0.99856,0.0089679165,0.005239632174968723,0.6671,1.6727086,0.1893257984697819,0.010285457,0.01890641,0.014595933258533478,0.9986,0.8100938,0.49628732,0.653190553188324,0.7692,2,0.011331835761666298,0.02045658603310585,0.015894210897386074,0.99872,0.8717195689678192,0.5517720282077789,0.7117457985877991,0.75795,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
178,0,0.99996,0.0027746954,0.0026843271827697752,0.6752,1.4871602,0.06932152336537836,0.99852,0.008928127,0.005336844434738161,0.6689,1.6263279,0.18814599114954472,0.0101812845,0.019218797,0.014700040221214294,0.99856,0.7702064,0.48248926,0.6263478398323059,0.7792,2,0.011303162202239037,0.019879067316651344,0.01559111475944519,0.99878,0.8720768094062805,0.5531804859638214,0.7126286625862122,0.76325,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
179,1,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.85448,0.4589113,0.008260756787061695,0.6342,1.4984478,0.15263582947850227,0.35442477,0.5008221,0.427623450756073,0.85512,0.7172961,0.4610191,0.5891575813293457,0.7522,2,0.35482391715049744,0.503010094165802,0.4289170056581497,0.85596,0.7199482917785645,0.45851391553878784,0.5892311036586761,0.7563500000000001,20,5,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
180,2,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.8556,0.4575083,0.007714539320468907,0.6393,1.4956554,0.1483078142642975,0.35274565,0.49890727,0.42582646012306213,0.85624,0.721548,0.45980078,0.5906744003295898,0.7549,2,0.3556634783744812,0.5039675235748291,0.42981550097465515,0.8553999999999999,0.7178223431110382,0.45912307500839233,0.5884726941585541,0.755,20,5,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
181,0,0.99924,0.059276313,0.05235122589826584,0.6593,1.3940036,0.026778285154700283,0.85508,0.46255675,0.006697676056623468,0.6392,1.5094631,0.1464169252932072,0.35690218,0.5071129,0.4320075511932373,0.85568,0.71834856,0.45722705,0.5877878069877625,0.7578,2,0.35358521342277527,0.49986469745635986,0.42672495543956757,0.85568,0.7194220721721649,0.460409939289093,0.5899159908294678,0.7535499999999999,20,5,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
182,1,0.99996,0.0030062308,0.0028245759105682373,0.6267,2.175074,0.22802309853136543,0.99884,0.0072604762,0.00433770118713379,0.6575,1.9106038,0.20992433905303476,0.010031982,0.016745476,0.013388728722929955,0.99888,1.0216833,0.939213,0.9804481267929077,0.7135,2,0.018049562349915504,0.028431200422346592,0.023240381851792336,0.99888,1.5178393721580505,1.3639399409294128,1.4408896565437317,0.6729,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
183,2,0.99992,0.0028398437,0.002621054089069367,0.6204,2.2606106,0.23338076016306877,0.99856,0.007923773,0.004027113823890686,0.6533,1.9545183,0.21541706688106066,0.010486166,0.018371565,0.014428865164518356,0.99848,1.0394381,0.94160575,0.9905219078063965,0.715,2,0.016980433836579323,0.02763289026916027,0.022306662052869797,0.99902,1.5253877639770508,1.385567843914032,1.455477774143219,0.66865,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
184,0,0.99996,0.0026769629,0.0025017206311225898,0.6259,2.2109873,0.23277941337823865,0.9992,0.006029048,0.0039215238142013545,0.664,1.91735,0.20723143871128558,0.008679026,0.014052925,0.011365975253283978,0.99916,1.0112605,0.92336464,0.9673125743865967,0.7203,2,0.016934307292103767,0.03141665831208229,0.024175483733415604,0.9987,1.5264256000518799,1.4032741785049438,1.464849829673767,0.6735,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
185,1,0.99996,0.0028125262,0.002723562812805175,0.6722,1.4274672,0.06591174166798591,0.999,0.009616755,0.0063409284043312066,0.6728,1.5907276,0.17788325570821759,0.010401864,0.019907085,0.015154474414885044,0.99904,0.7321548,0.4393229,0.5857388377189636,0.7749,2,0.009929872117936611,0.018601341173052788,0.014265607111155987,0.99888,0.7415395081043243,0.44946640729904175,0.5955029428005219,0.7746,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
186,2,0.99996,0.0027746686,0.002676517245769501,0.6714,1.4363405,0.06496435967385769,0.999,0.008654319,0.005709986889362334,0.6735,1.5922378,0.1772090542137623,0.00965288,0.017981734,0.013817306607961655,0.99896,0.7447027,0.4449407,0.5948216915130615,0.7712,2,0.010290841571986675,0.019703999161720276,0.014997419901192188,0.99892,0.7503748834133148,0.45153912901878357,0.6009570360183716,0.76685,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
187,0,0.99996,0.0027670197,0.002683422288894654,0.686,1.3527772,0.03967845411449671,0.99884,0.009219374,0.006054976053237916,0.6725,1.5720215,0.17872332717776296,0.00968231,0.01829269,0.013987500220537186,0.9988,0.70441025,0.4054947,0.5549525022506714,0.7929,2,0.009546130429953337,0.017719214782118797,0.013632672373205423,0.999,0.6846702396869659,0.3902612030506134,0.5374657213687897,0.79935,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
188,1,0.98056,0.077414475,0.02994069123744965,0.5726,2.4450474,0.25259657832384114,0.86828,0.42550012,0.01923269251108168,0.62,1.9466382,0.2062199514895678,0.3745331,0.5964282,0.4854806661605835,0.8674,1.2482238,1.211854,1.2300388813018799,0.6563,2,0.4782578647136688,0.8419809341430664,0.6601194143295288,0.86392,1.7988646626472473,1.7661297917366028,1.7824971675872803,0.6035999999999999,20,1,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
189,2,0.9814,0.07740235,0.031294648694992065,0.5676,2.4386876,0.2561332862883806,0.8674,0.43012175,0.021154035226106642,0.6166,1.8734523,0.20463619649410247,0.3733041,0.59390515,0.4836046099662781,0.86696,1.2696756,1.2478112,1.258743405342102,0.6534,2,0.4740442633628845,0.8363170921802521,0.6551806628704071,0.86464,1.87062668800354,1.796640932559967,1.833633840084076,0.60335,20,1,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
190,0,0.98256,0.073296845,0.02948225741147996,0.5727,2.4651268,0.25629562162160874,0.87228,0.40728557,0.01884867055058479,0.6252,1.9069852,0.20209541225731373,0.3608519,0.5770447,0.4689483046531677,0.87088,1.2658805,1.2627773,1.264328956604004,0.6529,2,0.48812322318553925,0.8646394908428192,0.6763813495635986,0.86202,1.83328378200531,1.8347604870796204,1.8340221047401428,0.5991500000000001,20,1,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
191,1,0.99832,0.05882456,0.049704319643974294,0.6361,1.5722752,0.05760286084711553,0.8594,0.4474698,0.006072672855854036,0.6299,1.5817626,0.1685653183400631,0.36296812,0.53936636,0.4511672258377075,0.86064,0.8503433,0.5996042,0.724973738193512,0.733,2,0.39004604518413544,0.6059353351593018,0.4979906678199768,0.85834,0.9668139517307281,0.7043955028057098,0.835604727268219,0.70685,20,3,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
192,2,0.99868,0.062065978,0.05277583804130554,0.6382,1.5697354,0.053196485662460324,0.85904,0.45032126,0.006949990782737732,0.6315,1.5807364,0.1644205125033856,0.36062765,0.5293351,0.4449813663959503,0.8596,0.86916834,0.6003414,0.7347548604011536,0.7262,2,0.3809751570224762,0.5757654309272766,0.4783703088760376,0.85806,0.9554919898509979,0.6722487509250641,0.813870370388031,0.7080500000000001,20,3,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
193,0,0.99816,0.0626936,0.05257880465030669,0.6377,1.5806738,0.051187347200512885,0.85564,0.4603033,0.00705236375212669,0.6328,1.5843806,0.1641897526204586,0.369141,0.5377276,0.4534342885017395,0.85652,0.86907697,0.60464174,0.7368593215942383,0.7269,2,0.3800182193517685,0.5736701786518097,0.4768442064523697,0.8598,0.9572527408599854,0.6707214713096619,0.8139870762825012,0.7134,20,3,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,0,0,0.5,Not specified,Not specified,0.0,300
194,1,0.6668,1.5047879,0.07194072962403299,0.6692,1.5300237,0.07383129601776599,0.67692,1.284951,0.09659385600447654,0.6238,1.4931402,0.13578770556971434,0.3853684,1.4637917,0.9245800971984863,0.88648,0.7026837,2.2805707,1.4916272163391113,0.7232,2,0.5084534585475922,1.61163330078125,1.0600433945655823,0.7955399999999999,0.7263551652431488,2.3258914947509766,1.5261233448982239,0.70985,56,3,56,cifar100,"crop,horizontal_flip",[],0.5,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
195,2,0.6702,1.491291,0.06889199554085731,0.6742,1.5122073,0.06699959358870985,0.68052,1.2713153,0.09706006828129292,0.6247,1.4792581,0.13086141282618044,0.38097188,1.4311824,0.9060771465301514,0.88504,0.69236404,2.2310278,1.461695909500122,0.7207,2,0.4815387427806854,1.5841942429542542,1.0328664779663086,0.8138000000000001,0.7211028039455414,2.332390546798706,1.5267466306686401,0.7155499999999999,56,3,56,cifar100,"crop,horizontal_flip",[],0.5,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
196,0,0.67012,1.4910587,0.07172271175861357,0.6752,1.4871602,0.06932152336537836,0.68068,1.268415,0.09763432416677476,0.6213,1.4911964,0.13385120208635928,0.38266304,1.4617842,0.9222236275672913,0.88844,0.7091748,2.3081653,1.5086700916290283,0.7252,2,0.4798387289047241,1.590868592262268,1.035353660583496,0.81506,0.7176051735877991,2.3264858722686768,1.5220454931259155,0.71445,56,3,56,cifar100,"crop,horizontal_flip",[],0.5,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
197,1,0.62148,2.1762934,0.23052202504515654,0.6267,2.175074,0.22802309853136543,0.64212,1.392177,0.022909190164804465,0.598,1.5328643,0.08946677974015474,0.44565663,1.8493614,1.147508978843689,0.86156,0.9521758,3.263837,2.108006477355957,0.6496,2,0.9738395512104034,2.793878436088562,1.8838590383529663,0.6513599999999999,1.0687538385391235,3.6600433588027954,2.3643985986709595,0.6231,56,1,56,cifar100,"crop,horizontal_flip",[],0.5,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
198,2,0.61708,2.2349346,0.2376566658675671,0.6204,2.2606106,0.23338076016306877,0.63828,1.404897,0.020258952448964116,0.5993,1.5523975,0.09520420550331471,0.4487334,1.8665829,1.1576581001281738,0.8606,0.9679032,3.3080804,2.1379919052124023,0.6506,2,0.9811939895153046,2.8012441396713257,1.8912190794944763,0.64952,1.0697062611579895,3.623481035232544,2.3465936183929443,0.62475,56,1,56,cifar100,"crop,horizontal_flip",[],0.5,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
199,0,0.621,2.2198138,0.23341836214184758,0.6259,2.2109873,0.23277941337823865,0.6386,1.3932297,0.018322674807906145,0.6023,1.5391814,0.09540006581693887,0.44032124,1.8387324,1.1395268440246582,0.86392,0.9618839,3.311658,2.1367709636688232,0.6615,2,0.9766544103622437,2.8242725133895874,1.9004634618759155,0.6528,1.0808150172233582,3.6742132902145386,2.3775142431259155,0.6209,56,1,56,cifar100,"crop,horizontal_flip",[],0.5,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
200,1,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.6912,1.2386631,0.10541668004810809,0.6385,1.4597127,0.14310558058917522,0.33736464,1.2305986,0.7839816212654114,0.90444,0.6001159,1.8864623,1.2432891130447388,0.7485,2,0.3347996026277542,1.2122808694839478,0.7735402286052704,0.90366,0.6029095351696014,1.8876203298568726,1.2452649474143982,0.7447999999999999,56,5,56,cifar100,"crop,horizontal_flip",[],0.5,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
201,2,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.68988,1.2367166,0.10152769413053989,0.6319,1.4558084,0.13455577568933366,0.33562183,1.2167696,0.7761957049369812,0.90376,0.60079706,1.8805366,1.2406668663024902,0.7433,2,0.33567100763320923,1.2191953659057617,0.7774331867694855,0.904,0.6025689542293549,1.8905832171440125,1.2465760707855225,0.7474000000000001,56,5,56,cifar100,"crop,horizontal_flip",[],0.5,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
202,0,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.69092,1.2338818,0.1013141243201494,0.6286,1.4632008,0.1325909925855696,0.33397737,1.2077922,0.7708847522735596,0.90356,0.605022,1.8947041,1.2498630285263062,0.7463,2,0.33649323880672455,1.2236840724945068,0.7800886631011963,0.9041,0.6004564762115479,1.8834994435310364,1.2419779896736145,0.7459,56,5,56,cifar100,"crop,horizontal_flip",[],0.5,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
203,1,0.83338,0.75375766,0.034621463761329636,0.6692,1.5300237,0.07383129601776599,0.83754,0.78323585,0.08338048474252224,0.6787,1.5736283,0.17527517052292826,0.29593208,0.17410079,0.23501643538475037,0.92204,0.7553435,0.47382662,0.6145850419998169,0.787,2,0.3857765644788742,0.24372026324272156,0.3147484064102173,0.89283,0.8591352999210358,0.5510250926017761,0.7050801813602448,0.76535,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.25]","[0, 1]",0.0,300
204,2,0.83508,0.7470323,0.033143585786223395,0.6742,1.5122073,0.06699959358870985,0.84046,0.76686764,0.0794165302091837,0.6721,1.6054939,0.17975160464048384,0.29383984,0.17325072,0.23354527354240417,0.92022,0.7550641,0.47740698,0.6162354946136475,0.7757,2,0.367464542388916,0.22543200850486755,0.2964482754468918,0.8988499999999999,0.8291180729866028,0.5221544504165649,0.6756362318992615,0.76915,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.25]","[0, 1]",0.0,300
205,0,0.83504,0.7469167,0.03454814041674138,0.6752,1.4871602,0.06932152336537836,0.83974,0.77332765,0.08101476706326008,0.6795,1.573062,0.17501827906966208,0.29177547,0.1725358,0.23215563595294952,0.923,0.74286044,0.46271485,0.6027876138687134,0.7824,2,0.3582259565591812,0.22313077002763748,0.29067836701869965,0.90083,0.8152738809585571,0.5254627764225006,0.6703683137893677,0.77135,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.25]","[0, 1]",0.0,300
206,1,0.81072,1.0896498,0.11395070524215699,0.6267,2.175074,0.22802309853136543,0.82628,0.90352595,0.0965002472257614,0.6626,1.8444995,0.20342785284221176,0.28946823,0.28431433,0.28689128160476685,0.8962,0.9558307,0.8933125,0.9245716333389282,0.7168,2,0.7268138229846954,0.7183744311332703,0.7225941121578217,0.83154,1.4741485118865967,1.367861568927765,1.4210050106048584,0.6709,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.25]","[0, 1]",0.0,300
207,2,0.8085,1.1188873,0.11761602241098879,0.6204,2.2606106,0.23338076016306877,0.82252,0.9293038,0.10019114413440228,0.6607,1.8855699,0.20512740323245526,0.29318503,0.29101235,0.2920987010002136,0.89488,0.96826035,0.9076963,0.9379783272743225,0.7191,2,0.7277335822582245,0.7172727286815643,0.722503125667572,0.8319300000000001,1.4859026074409485,1.383690357208252,1.4347964525222778,0.6722,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.25]","[0, 1]",0.0,300
208,0,0.81048,1.1112453,0.11544081339836121,0.6259,2.2109873,0.23277941337823865,0.82512,0.92511916,0.09899006711423396,0.6561,1.8953352,0.211995491412282,0.28598735,0.2823606,0.28417396545410156,0.89744,0.96537,0.9013551,0.9333625435829163,0.722,2,0.7172970473766327,0.7281363308429718,0.7227166891098022,0.83245,1.471489667892456,1.390978991985321,1.431234359741211,0.67435,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.25]","[0, 1]",0.0,300
209,1,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.84336,0.74275154,0.07723103718459609,0.6802,1.5212362,0.1695450238674879,0.27232578,0.14539665,0.20886121690273285,0.93452,0.65493375,0.37824136,0.5165875554084778,0.8028,2,0.2749881446361542,0.14642027765512466,0.21070421487092972,0.93318,0.6582785546779633,0.3715635687112808,0.5149210393428802,0.8048,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.25]","[0, 1]",0.0,300
210,2,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.84246,0.7452743,0.07787234287977217,0.6739,1.5300874,0.17644835368096828,0.27331457,0.146257,0.20978578925132751,0.9327,0.65629953,0.3722932,0.5142963528633118,0.8017,2,0.2744937539100647,0.14599010348320007,0.21024192869663239,0.9340900000000001,0.6575956642627716,0.3745376467704773,0.5160666406154633,0.80535,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.25]","[0, 1]",0.0,300
211,0,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.84288,0.74297893,0.07835220867753026,0.6817,1.5314226,0.17214490915834904,0.27666172,0.14658356,0.21162264049053192,0.93366,0.6602576,0.37083393,0.5155457258224487,0.8079,2,0.2728201746940613,0.1458268240094185,0.20932350307703018,0.93361,0.6556166410446167,0.37526728212833405,0.5154419541358948,0.8022499999999999,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.25]","[0, 1]",0.0,300
212,1,0.6668,1.5047879,0.07194072962403299,0.6692,1.5300237,0.07383129601776599,0.66156,1.4503763,0.14461750256419184,0.6477,1.593692,0.1703981671690941,0.28243515,0.21528566,0.2488604038953781,0.83904,0.55900526,0.4407273,0.4998662769794464,0.7829,2,0.533490389585495,0.4174667000770569,0.47547854483127594,0.7856000000000001,0.6751437485218048,0.5423973500728607,0.6087705492973328,0.7567,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
213,2,0.6702,1.491291,0.06889199554085731,0.6742,1.5122073,0.06699959358870985,0.66892,1.4273854,0.13790529869437215,0.6485,1.5734626,0.16804235418736935,0.28435823,0.21691096,0.2506346106529236,0.83828,0.556516,0.43881002,0.4976630210876465,0.7763,2,0.4732930660247803,0.3638036251068115,0.4185483455657959,0.79646,0.6394384503364563,0.5069112330675125,0.5731748640537262,0.76405,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
214,0,0.67012,1.4910587,0.07172271175861357,0.6752,1.4871602,0.06932152336537836,0.66796,1.4305892,0.13944587042570114,0.6501,1.5666566,0.16814285978972915,0.2793667,0.2126627,0.24601469933986664,0.84352,0.5523575,0.4376851,0.4950212836265564,0.7848,2,0.47071419656276703,0.37262317538261414,0.4216686934232712,0.7981400000000001,0.6386946737766266,0.5187059789896011,0.5787003338336945,0.7638,56,3,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
215,1,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.63396,1.4371428,0.12031182571053506,0.6171,1.5428473,0.1385180241852999,0.47138864,0.34141722,0.40640294551849365,0.78448,0.6161044,0.45837164,0.5372380018234253,0.7474,2,0.469789519906044,0.3384518325328827,0.40412068367004395,0.78468,0.6190073788166046,0.45591728389263153,0.5374623537063599,0.7489,20,5,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
216,2,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.63564,1.4292773,0.11795322482109072,0.6142,1.5652422,0.14417050987184046,0.46848017,0.33819586,0.4033380150794983,0.78632,0.6212117,0.45449257,0.5378521680831909,0.7475,2,0.471243754029274,0.3400625139474869,0.4056531488895416,0.78376,0.6164537370204926,0.45785681903362274,0.537155270576477,0.74885,20,5,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
217,0,0.66204,1.38772,0.03081275816082954,0.6593,1.3940036,0.026778285154700283,0.63368,1.4307772,0.1203514811396599,0.62,1.5491939,0.1379267518907785,0.47109887,0.3387078,0.4049033522605896,0.78304,0.61680305,0.457342,0.5370725393295288,0.7503,2,0.4699344038963318,0.33980654180049896,0.40487048029899597,0.7854,0.6186580657958984,0.4564321041107178,0.5375450849533081,0.74745,20,5,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
218,1,0.62148,2.1762934,0.23052202504515654,0.6267,2.175074,0.22802309853136543,0.64464,1.9188749,0.21095765940070152,0.638,1.8327094,0.2048676533013582,0.28618333,0.27401948,0.2801014184951782,0.83504,0.7507985,0.8204324,0.7856154441833496,0.7304,2,1.5075331330299377,1.4732295274734497,1.4903813004493713,0.6585799999999999,1.3506213426589966,1.4846816062927246,1.4176514744758606,0.6587000000000001,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
219,2,0.61708,2.2349346,0.2376566658675671,0.6204,2.2606106,0.23338076016306877,0.63804,1.96994,0.21833069561719895,0.6294,1.9114113,0.20770547865927216,0.28563386,0.27629897,0.2809664011001587,0.8366,0.774136,0.8578895,0.8160127401351929,0.7234,2,1.5118009448051453,1.4819044470787048,1.4968526363372803,0.65674,1.3553366661071777,1.4605351686477661,1.407935917377472,0.66055,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
220,0,0.621,2.2198138,0.23341836214184758,0.6259,2.2109873,0.23277941337823865,0.64256,1.9638052,0.21620465851664541,0.6377,1.882581,0.20467456117868418,0.28720662,0.27597186,0.28158923983573914,0.83624,0.7559771,0.8412082,0.7985926866531372,0.7305,2,1.4978411197662354,1.4988857507705688,1.4983634948730469,0.6603600000000001,1.35616797208786,1.5028336644172668,1.4295008182525635,0.65845,56,1,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
221,1,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.67028,1.3431491,0.12324121862888336,0.6533,1.5199145,0.15640081978142262,0.24435489,0.17774178,0.21104833483695984,0.85488,0.46230507,0.33489066,0.3985978662967682,0.8035,2,0.2475777342915535,0.18029702454805374,0.21393737941980362,0.85292,0.4635076969861984,0.3364744335412979,0.39999106526374817,0.8047,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
222,2,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.66884,1.34516,0.12452455362439152,0.654,1.5099967,0.15308113081157212,0.24826042,0.18077339,0.21451690793037415,0.8534,0.46404034,0.33601063,0.40002548694610596,0.8067,2,0.24562496691942215,0.17878121882677078,0.21220309287309647,0.85366,0.46264006197452545,0.3359144479036331,0.3992772549390793,0.8030999999999999,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
223,0,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.67116,1.3485608,0.12190509366035461,0.6542,1.5138512,0.15486657050549982,0.24689505,0.17982066,0.2133578509092331,0.85244,0.46297505,0.33693823,0.3999566435813904,0.8027,2,0.24630765616893768,0.1792575865983963,0.212782621383667,0.85414,0.46317270398139954,0.3354506492614746,0.3993116766214371,0.8050999999999999,56,5,56,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
224,1,0.56644,2.460182,0.25775001445055007,0.5726,2.4450474,0.25259657832384114,0.60692,1.9470042,0.21012765154361726,0.5921,1.9785061,0.20820864726603028,0.657884,0.67829275,0.6680883765220642,0.73032,1.078869,1.210776,1.1448224782943726,0.6507,2,1.8234003782272339,1.8662619590759277,1.8448311686515808,0.5902000000000001,1.747631549835205,1.9316513538360596,1.8396414518356323,0.5851500000000001,20,1,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
225,2,0.56812,2.4416656,0.25511513689875603,0.5676,2.4386876,0.2561332862883806,0.60772,1.9425386,0.20792115880131723,0.5926,1.980442,0.21066163430511958,0.6588125,0.67451954,0.6666660308837891,0.72568,1.1087071,1.1978102,1.1532585620880127,0.6552,2,1.8157844543457031,1.851761519908905,1.8337729573249817,0.59184,1.7920887470245361,1.9544271230697632,1.8732579350471497,0.5851,20,1,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
226,0,0.56756,2.4554756,0.2552420346844196,0.5727,2.4651268,0.25629562162160874,0.60468,1.9583699,0.21198017523288726,0.5914,2.0154452,0.21443175738453865,0.65320283,0.66599077,0.6595968008041382,0.7258,1.0762854,1.211552,1.143918752670288,0.6535,2,1.8363122940063477,1.8749452233314514,1.8556287288665771,0.58932,1.7514628171920776,1.9740225076675415,1.8627426624298096,0.58795,20,1,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
227,1,0.64224,1.5615917,0.046777345458269115,0.6361,1.5722752,0.05760286084711553,0.63444,1.4957681,0.13844551962494853,0.6133,1.6215943,0.15854152588248255,0.5507644,0.42285657,0.48681047558784485,0.76252,0.75061023,0.60335803,0.6769841313362122,0.724,2,0.770764023065567,0.6145678162574768,0.6926659047603607,0.7212,0.8847817182540894,0.7341697514057159,0.8094757497310638,0.69845,20,3,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
228,2,0.64196,1.5639633,0.04680465687870978,0.6382,1.5697354,0.053196485662460324,0.6296,1.5036957,0.14008436658382412,0.6126,1.6376992,0.16015000620782377,0.55952674,0.42779532,0.4936610460281372,0.75968,0.77068007,0.6010199,0.6858500242233276,0.7144,2,0.7284266352653503,0.5629404485225677,0.6456835567951202,0.73238,0.8619141578674316,0.6873455047607422,0.7746298313140869,0.70275,20,3,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
229,0,0.63584,1.581709,0.04874107697248457,0.6377,1.5806738,0.051187347200512885,0.6292,1.516398,0.14055251490354537,0.6159,1.647424,0.15637193680703643,0.56423795,0.42785832,0.4960481524467468,0.75884,0.75872326,0.59487975,0.6768015027046204,0.7216,2,0.7336282432079315,0.5598031878471375,0.6467157304286957,0.73146,0.8618429005146027,0.6852397620677948,0.7735413312911987,0.70505,20,3,20,cifar100,"crop,horizontal_flip",[],4.0,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
230,1,0.6668,1.5047879,0.07194072962403299,0.6692,1.5300237,0.07383129601776599,0.67884,2.1204705,0.47240623596787457,0.5867,2.3720412,0.41471795353665947,1.3239642,7.035572,4.179768085479736,0.88088,1.6255106,7.544355,4.584932804107666,0.6747,2,1.3864151239395142,7.127238988876343,4.256827116012573,0.7938,1.6321237683296204,7.590463638305664,4.611293792724609,0.6695,56,3,56,cifar100,"crop,horizontal_flip",[],0.25,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
231,2,0.6702,1.491291,0.06889199554085731,0.6742,1.5122073,0.06699959358870985,0.68448,2.115418,0.4784569671246409,0.5932,2.3704717,0.42200163014493886,1.3238099,7.045966,4.184887886047363,0.88172,1.6225843,7.5553913,4.588987827301025,0.676,2,1.3723499774932861,7.107322692871094,4.2398362159729,0.81168,1.6263165473937988,7.579476833343506,4.602896690368652,0.671,56,3,56,cifar100,"crop,horizontal_flip",[],0.25,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
232,0,0.67012,1.4910587,0.07172271175861357,0.6752,1.4871602,0.06932152336537836,0.68328,2.1163576,0.47769822562441233,0.5915,2.361155,0.41913072772733867,1.3303167,7.13236,4.2313385009765625,0.88384,1.6227021,7.6145573,4.618629455566406,0.679,2,1.37331622838974,7.145771741867065,4.2595438957214355,0.81274,1.635587751865387,7.636425018310547,4.6360063552856445,0.6714500000000001,56,3,56,cifar100,"crop,horizontal_flip",[],0.25,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
233,1,0.62148,2.1762934,0.23052202504515654,0.6267,2.175074,0.22802309853136543,0.64456,2.2038052,0.4469739773526787,0.5753,2.4194438,0.410770660899952,1.5390816,9.030365,5.284723281860352,0.84884,1.9226418,9.745895,5.834268569946289,0.6221,2,1.791168451309204,9.42589521408081,5.608531951904297,0.65418,1.9726749658584595,9.953310489654541,5.9629926681518555,0.59785,56,1,56,cifar100,"crop,horizontal_flip",[],0.25,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
234,2,0.61708,2.2349346,0.2376566658675671,0.6204,2.2606106,0.23338076016306877,0.6388,2.2240417,0.44508150148808956,0.5774,2.4226205,0.4144057933270931,1.5590017,9.08906,5.324030876159668,0.8474,1.9268527,9.734854,5.830853462219238,0.6289,2,1.7932143807411194,9.399184703826904,5.5961995124816895,0.65266,1.975968062877655,9.919301986694336,5.947635173797607,0.59875,56,1,56,cifar100,"crop,horizontal_flip",[],0.25,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
235,0,0.621,2.2198138,0.23341836214184758,0.6259,2.2109873,0.23277941337823865,0.64276,2.2117996,0.4453818350866437,0.567,2.4315646,0.4026943825118244,1.5474715,9.007229,5.277350425720215,0.8492,1.9501371,9.72294,5.836538791656494,0.6152,2,1.793617844581604,9.413163185119629,5.603390455245972,0.6550199999999999,1.9803023934364319,9.92314624786377,5.951724290847778,0.6025499999999999,56,1,56,cifar100,"crop,horizontal_flip",[],0.25,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
236,1,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.69092,2.0651739,0.4739106042444705,0.5931,2.3426232,0.41541367394216355,1.2241089,6.3719406,3.7980246543884277,0.90044,1.51523,6.861353,4.188291549682617,0.6879,2,1.2156590223312378,6.314633369445801,3.765146255493164,0.8977999999999999,1.5063769817352295,6.80460786819458,4.155492305755615,0.68515,56,5,56,cifar100,"crop,horizontal_flip",[],0.25,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
237,2,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.69116,2.048745,0.46976314974382516,0.5861,2.3261106,0.4038991124060005,1.2077203,6.2778935,3.742806911468506,0.8972,1.4978321,6.774101,4.1359663009643555,0.6843,2,1.223853349685669,6.361656904220581,3.792755126953125,0.89942,1.515075922012329,6.848233938217163,4.181654930114746,0.68695,56,5,56,cifar100,"crop,horizontal_flip",[],0.25,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
238,0,0.68288,1.3406464,0.03881928257524967,0.686,1.3527772,0.03967845411449671,0.69228,2.065864,0.4746809134632348,0.5928,2.3368218,0.41293699411936097,1.2235978,6.351373,3.7874855995178223,0.8984,1.5149219,6.835115,4.175018310546875,0.686,2,1.2159146070480347,6.3249170780181885,3.770415782928467,0.89882,1.506531000137329,6.8177268505096436,4.162128925323486,0.6860999999999999,56,5,56,cifar100,"crop,horizontal_flip",[],0.25,False,0.0,0.0,1.0,1,0,0.5,Not specified,Not specified,0.0,300
239,1,0.83338,0.75375766,0.034621463761329636,0.6692,1.5300237,0.07383129601776599,0.83072,0.7257763,0.06686673531353468,0.6745,1.5402095,0.16845023003816603,0.17436875,0.14089747,0.15763311088085175,0.92124,0.6769324,0.46279156,0.5698620080947876,0.7834,2,0.29450614750385284,0.24486985057592392,0.2696879953145981,0.89041,0.7815792262554169,0.5390555262565613,0.6603173911571503,0.7642500000000001,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 1.0]","[0, 1]",0.0,300
240,2,0.83508,0.7470323,0.033143585786223395,0.6742,1.5122073,0.06699959358870985,0.83318,0.7130473,0.06494541359961034,0.6662,1.5427157,0.1755450608104467,0.17605278,0.14189829,0.1589755415916443,0.92174,0.67808867,0.4538685,0.5659785866737366,0.7821,2,0.2664530575275421,0.21804825961589813,0.24225066602230072,0.89603,0.7547396719455719,0.5109042078256607,0.6328219473361969,0.768,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 1.0]","[0, 1]",0.0,300
241,0,0.83504,0.7469167,0.03454814041674138,0.6752,1.4871602,0.06932152336537836,0.8324,0.71862763,0.06640464891135693,0.6731,1.5351878,0.16793037888109683,0.17734914,0.14358479,0.1604669690132141,0.92118,0.6701295,0.45001006,0.5600697994232178,0.7831,2,0.2617780342698097,0.21873516589403152,0.24025660753250122,0.8978299999999999,0.742944985628128,0.5120833367109299,0.6275141537189484,0.7731,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 1.0]","[0, 1]",0.0,300
242,1,0.81072,1.0896498,0.11395070524215699,0.6267,2.175074,0.22802309853136543,0.82108,0.92094666,0.10102862182259559,0.6577,1.8145236,0.2019285580813885,0.18076889,0.18247639,0.18162263929843903,0.9166,0.8851584,0.8605305,0.8728444576263428,0.7247,2,0.7358996868133545,0.7700100541114807,0.7529548704624176,0.82657,1.440867006778717,1.3685826659202576,1.4047248363494873,0.67015,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 1.0]","[0, 1]",0.0,300
243,2,0.8085,1.1188873,0.11761602241098879,0.6204,2.2606106,0.23338076016306877,0.81832,0.9453304,0.10437411872506143,0.6547,1.853076,0.2089041005671024,0.18475668,0.18759519,0.18617594242095947,0.9169,0.8918592,0.8476752,0.8697671890258789,0.7277,2,0.7423999309539795,0.7816320657730103,0.7620159983634949,0.82565,1.432662844657898,1.3764715790748596,1.4045672416687012,0.6718999999999999,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 1.0]","[0, 1]",0.0,300
244,0,0.81048,1.1112453,0.11544081339836121,0.6259,2.2109873,0.23277941337823865,0.81876,0.9486532,0.10519865789473054,0.6648,1.8317248,0.1968013843894005,0.18370606,0.1836414,0.18367373943328857,0.9185,0.8954456,0.86743957,0.8814425468444824,0.7293,2,0.7258782386779785,0.7820391058921814,0.75395867228508,0.82741,1.4187214374542236,1.376607596874237,1.3976645469665527,0.6736,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 1.0]","[0, 1]",0.0,300
245,1,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.83722,0.67670065,0.05553000602006912,0.6821,1.4758445,0.15349936138987544,0.15774757,0.12108608,0.13941682875156403,0.92998,0.5751909,0.36037338,0.4677821397781372,0.8044,2,0.1576857715845108,0.12138796225190163,0.13953687250614166,0.92882,0.5770359635353088,0.3557264655828476,0.4663812071084976,0.80735,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 1.0]","[0, 1]",0.0,300
246,2,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.8361,0.6829134,0.05610264333665371,0.6716,1.5060496,0.1643154927134514,0.15791774,0.1218391,0.13987842202186584,0.9288,0.5772076,0.3539146,0.4655610918998718,0.8086,2,0.15760068595409393,0.12101145461201668,0.13930607587099075,0.9294100000000001,0.5760276019573212,0.35895586013793945,0.4674917310476303,0.80525,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 1.0]","[0, 1]",0.0,300
247,0,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.83664,0.6791686,0.05596299899101258,0.6771,1.4846307,0.15988766042590138,0.1574538,0.120936826,0.13919532299041748,0.92884,0.5768643,0.35753834,0.4672013223171234,0.8061,2,0.15783265233039856,0.12146259099245071,0.13964762538671494,0.9293899999999999,0.5761992633342743,0.35714398324489594,0.4666716158390045,0.8065,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 1.0]","[0, 1]",0.0,300
248,1,0.83338,0.75375766,0.034621463761329636,0.6692,1.5300237,0.07383129601776599,0.83606,0.7512426,0.07485155772864818,0.6722,1.5959301,0.17915896492898464,0.23581626,0.15398997,0.19490310549736023,0.92488,0.72820187,0.4700403,0.59912109375,0.7799,2,0.34203264117240906,0.23862958699464798,0.2903311103582382,0.8924099999999999,0.8377273678779602,0.5520747601985931,0.6949010789394379,0.7609,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.5]","[0, 1]",0.0,300
249,2,0.83508,0.7470323,0.033143585786223395,0.6742,1.5122073,0.06699959358870985,0.83496,0.7469406,0.07576406657218934,0.6691,1.5772598,0.17975206249654294,0.23712593,0.15737668,0.1972513049840927,0.92328,0.720988,0.46387684,0.5924323797225952,0.7776,2,0.3185102939605713,0.21580791473388672,0.267159104347229,0.89937,0.8033808171749115,0.5196408927440643,0.6615108847618103,0.7698,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.5]","[0, 1]",0.0,300
250,0,0.83504,0.7469167,0.03454814041674138,0.6752,1.4871602,0.06932152336537836,0.83812,0.7463696,0.07435453843176366,0.6769,1.5746906,0.17398306854963302,0.2324888,0.15157527,0.19203203916549683,0.92756,0.71662766,0.4613775,0.5890026092529297,0.7855,2,0.3135937303304672,0.21925751864910126,0.26642562448978424,0.89952,0.7901712357997894,0.5223961472511292,0.6562837064266205,0.7691,56,3,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.5]","[0, 1]",0.0,300
251,1,0.81072,1.0896498,0.11395070524215699,0.6267,2.175074,0.22802309853136543,0.82376,0.90906936,0.09838814730167386,0.6661,1.8199222,0.20160559271276,0.22962408,0.22851212,0.2290681004524231,0.90944,0.9426721,0.8741213,0.9083967208862305,0.7223,2,0.7249237298965454,0.7418175041675568,0.7333706021308899,0.82963,1.4635825157165527,1.3620525598526,1.4128175377845764,0.67135,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.5]","[0, 1]",0.0,300
252,2,0.8085,1.1188873,0.11761602241098879,0.6204,2.2606106,0.23338076016306877,0.82102,0.9363367,0.10142518563151359,0.6581,1.8765575,0.2074512835115194,0.2338385,0.23380764,0.23382306098937988,0.9068,0.94185245,0.8796299,0.9107412099838257,0.7268,2,0.7328373789787292,0.7493989169597626,0.7411181330680847,0.82829,1.4721848964691162,1.3764265775680542,1.4243056774139404,0.67485,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.5]","[0, 1]",0.0,300
253,0,0.81048,1.1112453,0.11544081339836121,0.6259,2.2109873,0.23277941337823865,0.82224,0.9311541,0.10051421384096143,0.6595,1.851036,0.20632145026326176,0.22902362,0.23053046,0.2297770380973816,0.90956,0.94282234,0.89604646,0.9194344282150269,0.7235,2,0.7190764248371124,0.755237877368927,0.7371571660041809,0.8295399999999999,1.4529844522476196,1.3743276596069336,1.4136559963226318,0.67565,56,1,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.5]","[0, 1]",0.0,300
254,1,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.8406,0.71533036,0.06973361616790293,0.6791,1.5229049,0.16704412406384944,0.22208403,0.12992516,0.1760045886039734,0.93524,0.62430334,0.36346683,0.4938850998878479,0.8013,2,0.22082199901342392,0.13031166046857834,0.17556683719158173,0.9351700000000001,0.6315979361534119,0.3695981651544571,0.5005980432033539,0.8021,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.5]","[0, 1]",0.0,300
255,2,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.84034,0.7157247,0.07006771620154381,0.6778,1.5008143,0.1673302799850702,0.22224675,0.13160652,0.1769266426563263,0.9349,0.6280582,0.3696266,0.49884241819381714,0.8046,2,0.2207406386733055,0.12947098165750504,0.17510581016540527,0.9353400000000001,0.6297205090522766,0.3665182739496231,0.49811938405036926,0.80045,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.5]","[0, 1]",0.0,300
256,0,0.84142,0.6717066,0.01806606148540974,0.686,1.3527772,0.03967845411449671,0.84206,0.70621365,0.06850272159039973,0.6768,1.520144,0.17089926415979861,0.21939725,0.1290168,0.17420703172683716,0.93544,0.6351377,0.36956972,0.5023536682128906,0.7996,2,0.22216539084911346,0.13076584041118622,0.17646561563014984,0.93507,0.6261807680130005,0.36654672026634216,0.4963637590408325,0.80295,56,5,56,cifar100,"crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.5,"[4.0, 0.5]","[0, 1]",0.0,300


==> figures/tractable_distribution.csv <==
,trial_id,teacher_aug_train_accuracy,teacher_aug_train_nll,teacher_aug_train_ece,teacher_train_accuracy,teacher_train_nll,teacher_train_ece,teacher_aug_test_accuracy,teacher_aug_test_nll,teacher_aug_test_ece,teacher_test_accuracy,teacher_test_nll,teacher_test_ece,student_aug_train_accuracy,student_aug_train_nll,student_aug_train_ece,student_train_accuracy,student_train_nll,student_train_ece,student_aug_test_accuracy,student_aug_test_nll,student_aug_test_ece,student_test_accuracy,student_test_nll,student_test_ece,aug_train_kl_ts,aug_train_kl_st,aug_train_sym_kl,aug_train_matching,train_kl_ts,train_kl_st,train_sym_kl,train_matching,aug_test_kl_ts,aug_test_kl_st,aug_test_sym_kl,aug_test_matching,test_kl_ts,test_kl_st,test_sym_kl,test_matching,num_baselines,baseline_aug_train_kl_ts,baseline_aug_train_kl_st,baseline_aug_train_sym_kl,baseline_aug_train_matching,baseline_train_kl_ts,baseline_train_kl_st,baseline_train_sym_kl,baseline_train_matching,baseline_aug_test_kl_ts,baseline_aug_test_kl_st,baseline_aug_test_sym_kl,baseline_aug_test_matching,baseline_test_kl_ts,baseline_test_kl_st,baseline_test_sym_kl,baseline_test_matching,teacher_depth,teacher_num_components,classifier_depth,dataset,augmentations,tensor_augmentations,temperature,mixup_used,mixup_alpha,synth_ratio,retempering_T,subsample_split,subsample_seed,loss_alpha,distill_temp,num_epochs
0,1,0.34626,3.5542338,0.11754820660710331,0.98932,0.13740419,0.09633427839100359,0.2905,3.8505433,0.15839277074635028,0.7349,1.005463,0.036664189970493324,0.31364,3.0996625,0.10140708483472463,0.76034,0.81838197,0.07276620849311355,0.2931,3.1990864,0.1192606927908957,0.6859,1.0927515,0.01913693253546954,0.4060714,0.5134665,0.45976895093917847,0.65466,0.4837983,0.81984466,0.651821494102478,0.76784,0.40565917,0.5046226,0.4551408886909485,0.6615,0.3063497,0.45263934,0.3794945180416107,0.7985,2,2.2414928674697876,3.061073899269104,2.651283383369446,0.25983999999999996,0.4926498532295227,0.8626118898391724,0.6776309013366699,0.77034,2.2320635318756104,3.0152100324630737,2.6236367225646973,0.25695,0.3423636555671692,0.5101592838764191,0.42626146972179413,0.7854,20,5,20,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
1,3,0.347,3.5122776,0.1169333315682411,0.98944,0.13603036,0.09547799641191955,0.2936,3.8181481,0.16190346727818247,0.7337,1.0046852,0.032390182334184656,0.31584,3.0764413,0.09984516443371773,0.76426,0.8121824,0.07457722369253636,0.2952,3.1752098,0.12339402236491441,0.6841,1.0874388,0.015065514425933358,0.40309086,0.5080577,0.45557427406311035,0.6581,0.4819403,0.81799036,0.6499653458595276,0.7719,0.40096363,0.49733394,0.4491487741470337,0.6589,0.30469903,0.44630313,0.3755010962486267,0.8001,2,2.2390140295028687,3.034048557281494,2.6365312337875366,0.25973999999999997,0.4968649595975876,0.8755894303321838,0.6862272024154663,0.7687200000000001,2.2338900566101074,3.037507176399231,2.6356985569000244,0.25934999999999997,0.34513920545578003,0.5163008272647858,0.4307200014591217,0.7845,20,5,20,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
2,2,0.34598,3.5550082,0.12006027020573616,0.9899,0.13638954,0.09625051082789897,0.2987,3.858112,0.1529336156368256,0.7362,0.9998273,0.03269456460922956,0.31314,3.105185,0.10409873501077294,0.76218,0.8168963,0.0767117834085226,0.2942,3.2317128,0.12023381654843687,0.6848,1.0950968,0.020944082951545703,0.40284923,0.50930554,0.4560773968696594,0.6664,0.48553425,0.83153474,0.6585345268249512,0.76928,0.4005377,0.49821842,0.4493780732154846,0.6625,0.30873194,0.46248624,0.38560909032821655,0.799,2,2.247503161430359,3.0612794160842896,2.654391288757324,0.2604,0.4956202358007431,0.8677786588668823,0.6816994249820709,0.76928,2.2255136966705322,3.018793225288391,2.6221535205841064,0.25755,0.34911853075027466,0.5165141224861145,0.4328163266181946,0.782,20,5,20,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
3,1,0.3278,3.8334522,0.16570212623685598,0.9839,0.13805564,0.08670141309499736,0.2797,4.203934,0.20066173110604288,0.7151,1.1033256,0.02742818414270877,0.32798,3.10724,0.11478773454278705,0.82896,0.5953822,0.08317829166650771,0.2963,3.299497,0.13797203177660705,0.7171,0.97579104,0.011808606183528901,0.42777953,0.5353217,0.4815506339073181,0.6512,0.32971048,0.57981366,0.4547620713710785,0.8397,0.4424414,0.54803175,0.4952365756034851,0.6499,0.29901764,0.39965475,0.3493362069129944,0.8153,2,2.508762240409851,3.446060299873352,2.9774112701416016,0.24533,0.36003878712654114,0.679165780544281,0.5196022987365723,0.83884,2.492582678794861,3.392677068710327,2.942629814147949,0.24265,0.3950728625059128,0.5419250130653381,0.46849894523620605,0.783,20,3,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
4,3,0.32782,3.8468647,0.16617265744805332,0.98344,0.1424973,0.08886359111070637,0.2749,4.1519504,0.20301777453273528,0.7168,1.1119382,0.03214884702861309,0.3298,3.104084,0.11247231873214245,0.83042,0.5972935,0.08481402816385032,0.2958,3.2413895,0.14217554214596748,0.7187,0.9760502,0.01683346564173698,0.43091655,0.5405376,0.48572707176208496,0.65624,0.32829097,0.576135,0.45221298933029175,0.84116,0.4485206,0.5536982,0.5011093616485596,0.6429,0.30299854,0.39821854,0.3506085276603699,0.8166,2,2.5029666423797607,3.437593936920166,2.9702802896499634,0.24641000000000002,0.3564600795507431,0.6674104928970337,0.511935293674469,0.8381400000000001,2.5027822256088257,3.394495725631714,2.9486390352249146,0.241,0.39404380321502686,0.5312942564487457,0.4626690298318863,0.7838,20,3,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
5,2,0.32692,3.8964987,0.16995892690241335,0.98364,0.14149664,0.08930745881199832,0.285,4.202149,0.19948282847255466,0.7148,1.1117015,0.02877067939341069,0.32244,3.145057,0.12058264921844003,0.8287,0.6044654,0.08785503250330687,0.2988,3.2781813,0.13921455856859688,0.7144,0.9762968,0.014562966215610505,0.43954015,0.559028,0.4992840886116028,0.65462,0.33338383,0.58692384,0.46015381813049316,0.83876,0.4520259,0.5683216,0.5101737380027771,0.6394,0.2941319,0.39487305,0.3445024788379669,0.8203,2,2.518910765647888,3.4937878847122192,3.0063493251800537,0.24598,0.354910284280777,0.6591800451278687,0.507045179605484,0.8382000000000001,2.495394468307495,3.49015736579895,2.9927759170532227,0.2404,0.39042289555072784,0.5267327725887299,0.45857784152030945,0.78705,20,3,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
6,1,0.34522,3.5835578,0.11827589995503424,0.98932,0.13740419,0.09633427839100359,0.2944,3.94316,0.15496885245144365,0.7349,1.005463,0.036664189970493324,0.33246,3.0530941,0.09991967172950506,0.83572,0.584355,0.09373814188212155,0.3012,3.2300508,0.1266199714682996,0.7232,0.9538562,0.020010651212930664,0.33509478,0.40284142,0.36896809935569763,0.70038,0.29710165,0.47920212,0.3881518840789795,0.84362,0.3434054,0.40637228,0.3748888373374939,0.6943,0.2300526,0.2850556,0.2575541138648987,0.8423,2,2.2835512161254883,3.050317406654358,2.6669342517852783,0.26199,0.3114125579595566,0.5226512253284454,0.4170318990945816,0.84544,2.277255415916443,3.025476813316345,2.6513659954071045,0.25895,0.287258043885231,0.3560772091150284,0.3216676414012909,0.82015,20,5,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
7,3,0.3425,3.5370984,0.11940372547864915,0.98944,0.13603036,0.09547799641191955,0.2934,3.8484597,0.15788220604956152,0.7337,1.0046852,0.032390182334184656,0.33164,3.0359697,0.10135516939923167,0.83702,0.5814157,0.09197246987700462,0.303,3.1888735,0.12641689075976612,0.7228,0.9496027,0.018942860607802862,0.3314948,0.3958128,0.3636538088321686,0.7027,0.29640505,0.47555554,0.3859803080558777,0.84532,0.33808416,0.39856392,0.36832404136657715,0.6923,0.23153442,0.2821942,0.2568643093109131,0.8479,2,2.2831491231918335,3.011845588684082,2.6474974155426025,0.2633,0.3140154629945755,0.5314205884933472,0.42271803319454193,0.84511,2.2687000036239624,2.994124412536621,2.631412148475647,0.2623,0.28808535635471344,0.3597405254840851,0.32391294836997986,0.81995,20,5,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
8,2,0.34132,3.5532706,0.12222539372026921,0.9899,0.13638954,0.09625051082789897,0.3002,3.8474624,0.1480030729830265,0.7362,0.9998273,0.03269456460922956,0.3319,3.0345306,0.10182372603356839,0.83866,0.58187515,0.0946252898159623,0.307,3.173327,0.12054780619740486,0.7208,0.95490986,0.014756390905380244,0.33359656,0.40047824,0.36703741550445557,0.7032,0.29770708,0.47919095,0.3884490132331848,0.84636,0.33987164,0.40202636,0.37094900012016296,0.6934,0.23731753,0.2916614,0.26448947191238403,0.8457,2,2.2801467180252075,3.030361533164978,2.6552541255950928,0.26291,0.3140042722225189,0.5293109118938446,0.42165759205818176,0.84356,2.266989588737488,3.0037076473236084,2.635348677635193,0.26005,0.2910434156656265,0.36265552043914795,0.32684946060180664,0.8204,20,5,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
9,1,0.28326,5.0353236,0.3735260856619477,0.94712,0.17706732,0.035092901353836047,0.2361,5.470425,0.41148457108438014,0.6504,1.6442035,0.1803887454599142,0.29488,3.5724912,0.209609813375473,0.80328,0.6414181,0.04351709608584644,0.2644,3.7574723,0.2341380206331611,0.6799,1.1252929,0.04854597143232824,0.59643435,0.87759703,0.7370157241821289,0.59842,0.40553468,0.83525956,0.6203970909118652,0.81484,0.61693054,0.9010504,0.758990466594696,0.5823,0.4391563,0.7233223,0.5812392830848694,0.7503,2,3.584591865539551,5.232516288757324,4.4085540771484375,0.19212,0.5130535066127777,1.2080809473991394,0.8605672121047974,0.80461,3.608142614364624,5.186038494110107,4.397090673446655,0.1825,0.8331925272941589,1.3649830222129822,1.0990877747535706,0.6759999999999999,20,1,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
10,3,0.28248,4.9020443,0.36696349101364606,0.9471,0.176175,0.03501090403735637,0.2476,5.3341746,0.39935963384807105,0.6511,1.6587027,0.1820187040120363,0.29682,3.526824,0.20488013983130454,0.80626,0.6343799,0.04266756655186414,0.275,3.6933024,0.22444569749832155,0.681,1.1342188,0.050360516875982295,0.576727,0.8348163,0.7057716250419617,0.6039,0.39508694,0.80742884,0.6012579202651978,0.81938,0.5967461,0.8586132,0.7276796102523804,0.5904,0.43264976,0.7190011,0.5758254528045654,0.7552,2,3.5732805728912354,5.150648593902588,4.361964702606201,0.19169,0.5119878947734833,1.2089360356330872,0.860461950302124,0.80318,3.5752497911453247,5.1988842487335205,4.387067079544067,0.18745,0.8510957658290863,1.4006901979446411,1.1258929371833801,0.6728,20,1,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
11,2,0.2884,4.826303,0.3622397446739673,0.9449,0.18310143,0.03597619436502456,0.2497,5.24684,0.39353803536295895,0.6574,1.5864271,0.1706866083264351,0.30056,3.4992266,0.20202100272893908,0.80806,0.6336789,0.04840103919178248,0.2716,3.701722,0.22452400070875886,0.6891,1.0955031,0.041335410206019885,0.58702326,0.85022616,0.7186247110366821,0.5964,0.38758066,0.7905381,0.5890593528747559,0.82032,0.59888935,0.8642861,0.7315877676010132,0.591,0.42551088,0.68178016,0.5536454916000366,0.7577,2,3.55093514919281,5.120422840118408,4.335679054260254,0.19277,0.509708821773529,1.182037115097046,0.8458729982376099,0.80152,3.5596799850463867,5.125840425491333,4.34276008605957,0.1878,0.8521586060523987,1.3594902753829956,1.1058244705200195,0.6687000000000001,20,1,56,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
12,1,0.28014,5.0590343,0.37597369965851307,0.94712,0.17706732,0.035092901353836047,0.246,5.483687,0.4017644893571735,0.6504,1.6442035,0.1803887454599142,0.28216,3.5346591,0.18965568302065133,0.73434,0.8800675,0.03591997774213553,0.2589,3.716232,0.21327223087251185,0.6472,1.2345879,0.03406322542726994,0.739868,1.1609509,0.9504094123840332,0.55074,0.6168486,1.4161445,1.0164965391159058,0.74706,0.759034,1.1654052,0.9622195959091187,0.5362,0.5781748,1.1333876,0.8557811975479126,0.707,2,3.38103187084198,5.204259157180786,4.292645692825317,0.19174,0.688547283411026,1.7520501017570496,1.220298707485199,0.73963,3.375450611114502,5.154380798339844,4.264915704727173,0.1876,0.8506451547145844,1.6419448256492615,1.2462949752807617,0.6564,20,1,20,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
13,3,0.28048,4.917819,0.3684061310869455,0.9471,0.176175,0.03501090403735637,0.248,5.2424874,0.3963628004938364,0.6511,1.6587027,0.1820187040120363,0.2874,3.4412556,0.1785753040152788,0.73566,0.8770361,0.030741924866139886,0.2755,3.5506737,0.18981124036163088,0.6516,1.241497,0.03504312520921231,0.7333509,1.1336188,0.9334848523139954,0.54968,0.61084104,1.3831103,0.9969756603240967,0.74884,0.7493585,1.1427261,0.9460422992706299,0.5378,0.5764996,1.1206162,0.8485578894615173,0.7088,2,3.3530938625335693,5.072517395019531,4.21280574798584,0.19212,0.68529412150383,1.7520383596420288,1.2186661958694458,0.73943,3.3601285219192505,5.063225984573364,4.211677312850952,0.1871,0.8662939667701721,1.6825440526008606,1.2744190096855164,0.6533500000000001,20,1,20,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
14,2,0.28266,4.8668656,0.3686576404413581,0.9449,0.18310143,0.03597619436502456,0.2444,5.224323,0.39999263776540755,0.6574,1.5864271,0.1706866083264351,0.28624,3.4636743,0.1801024762779474,0.73898,0.86550367,0.03760525016218422,0.2657,3.5688493,0.19932498518824576,0.6562,1.2060819,0.027991563922166823,0.7419889,1.1533204,0.947654664516449,0.54416,0.5922584,1.3358911,0.9640747308731079,0.75054,0.75071234,1.1598016,0.9552569389343262,0.5394,0.56009156,1.0633585,0.8117250204086304,0.7151,2,3.346683144569397,5.097852468490601,4.2222676277160645,0.19252999999999998,0.6862210929393768,1.7282817363739014,1.2072514295578003,0.7371,3.3512123823165894,5.047160625457764,4.199186563491821,0.19,0.8667086064815521,1.6379386186599731,1.2523236274719238,0.64845,20,1,20,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
15,1,0.33084,3.8014572,0.16264377590686085,0.9839,0.13805564,0.08670141309499736,0.2853,4.154524,0.20013247806727882,0.7151,1.1033256,0.02742818414270877,0.30728,3.1789002,0.11680577168300746,0.75562,0.8321032,0.0637462268024683,0.2896,3.3176043,0.134770690330863,0.6806,1.112993,0.0177748366177082,0.5090695,0.67121375,0.5901416540145874,0.61548,0.52298534,0.97267437,0.7478298544883728,0.76558,0.50854826,0.6624209,0.5854846239089966,0.6197,0.38298473,0.60595655,0.49447065591812134,0.7761,2,2.4426517486572266,3.4430211782455444,2.9428364038467407,0.24118,0.5401689410209656,1.0640088319778442,0.8020888864994049,0.76739,2.4097074270248413,3.4278550148010254,2.9187811613082886,0.2399,0.44758863747119904,0.7271492183208466,0.5873689353466034,0.7529,20,3,20,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
16,3,0.32914,3.8321974,0.16576378778606657,0.98344,0.1424973,0.08886359111070637,0.276,4.160871,0.203630523660779,0.7168,1.1119382,0.03214884702861309,0.3078,3.1871285,0.11269453104659911,0.75832,0.8291302,0.07051891327232124,0.2818,3.3114774,0.1326840262465179,0.6824,1.1119118,0.0172987358301878,0.5120422,0.6807277,0.5963850021362305,0.61286,0.5163405,0.96731985,0.7418301701545715,0.7684,0.51546705,0.6782185,0.5968427658081055,0.6095,0.38210243,0.60943437,0.49576839804649353,0.7751,2,2.4432414770126343,3.4398611783981323,2.9415513277053833,0.24089,0.5381215214729309,1.0487486720085144,0.7934350967407227,0.76604,2.4384713172912598,3.3914157152175903,2.9149434566497803,0.2362,0.4480546712875366,0.7144064009189606,0.5812305212020874,0.7543,20,3,20,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000
17,2,0.33058,3.8842108,0.16575092381268736,0.98364,0.14149664,0.08930745881199832,0.2782,4.2281103,0.2037887326344848,0.7148,1.1117015,0.02877067939341069,0.30596,3.212082,0.11667606953009964,0.7579,0.833188,0.07199849379867317,0.2816,3.3322263,0.13653878808170555,0.6756,1.1151767,0.023601952360570423,0.52230966,0.69990563,0.6111076474189758,0.61244,0.52008915,0.97215486,0.7461220026016235,0.76736,0.52619743,0.69506204,0.6106297373771667,0.6078,0.37167788,0.59890866,0.48529326915740967,0.7813,2,2.4591846466064453,3.521905541419983,2.990545153617859,0.24257,0.5361880362033844,1.0399129390716553,0.7880504727363586,0.7659199999999999,2.449597477912903,3.4663091897964478,2.957953453063965,0.2346,0.44394057989120483,0.7130900025367737,0.5785152912139893,0.75835,20,3,20,cifar100,"rotation,vertical_flip,colorjitter,crop,horizontal_flip",[],1.0,False,0.0,0.0,1.0,0,0,0.0,Not specified,1000

